Learning the Correction for Multi-Path Deviations in Time-of-Flight Cameras

The Multipath effect in Time-of-Flight(ToF) cameras still remains to be a challenging problem that hinders further processing of 3D data information. Based on the evidence from previous literature, we explored the possibility of using machine learning techniques to correct this effect. Firstly, we created two new datasets of of ToF images rendered via ToF simulator of LuxRender. These two datasets contain corners in multiple orientations and with different material properties. We chose scenes with corners as multipath effects are most pronounced in corners. Secondly, we used this dataset to construct a learning model to predict real valued corrections to the ToF data using Random Forests. We found out that in our smaller dataset we were able to predict real valued correction and improve the quality of depth images significantly by removing multipath bias. With our algorithm, we improved relative per-pixel error from average value of 19% to 3%. Additionally, variance of the error was lowered by an order of magnitude.

==> Data_Visualized/Correction_first_experiment.txt <==
0.284388421718 0.838305834137
0.281089282066 0.93158923889
0.278825047826 0.844338319012
0.271910608574 0.958776221786
0.262006633911 0.980628670162
0.254430835541 0.340873055547
0.24935863541 0.950925417161
0.248417077429 0.874821645248
0.253375648948 0.865817238483
0.26318950868 0.925661358624
0.266373089828 0.903051203981
0.266450299271 0.875944031669
0.2636934826 0.841034252793
0.250592917151 0.937640424551
0.247518577591 0.866550344818
0.247341939716 0.872112928559
0.24592036308 0.930245812826
0.251095547992 0.967031243425
0.252766662995 0.984126672745
0.254542401434 0.953816683743
0.253337341418 0.992758361281
0.255053653674 0.979074073486
0.251782590522 0.997870682561
0.251122612255 0.743952523466
0.252891876467 0.780186311799
0.255234736795 0.782184458899
0.260894904595 0.903978965264
0.256616704146 0.982983561817
0.256580367827 0.957966059197
0.258899112656 0.94438708293
0.250066918619 0.887268627792
0.252772775488 0.91561015114
0.251091847787 0.915693187465
0.245891692523 0.737193713364
0.246272150615 0.863605059608
0.250230875555 0.965897480032
0.255354017973 0.999935041993
0.255283558344 0.999852424713
0.261468253574 0.999982660682
0.259628670961 0.998775309534
0.262413106306 0.999949377763
0.259945745901 0.999920942882
0.257527911572 0.999517941375
0.255413319275 0.993609907716
0.249614272897 0.753549425746
0.258158855654 0.932976416817
0.262343823761 0.985117896089
0.268843566241 0.967116813875
0.279825858261 0.954362987167
0.275473286435 0.941983475909
0.276725963786 0.886331888314
0.275511464461 0.795259071543
0.272688449814 0.601794140607
0.275986744388 0.595913901681
0.274099618208 0.813374185195
0.272319369766 0.741288797561
0.276249968479 0.902705275874
0.279360909797 0.819189128122
0.282121878326 0.789448912314
0.289376706522 0.939975054658
0.288224957031 0.722182359414
0.28964635448 0.636408748465
0.30098113302 0.503740214056
0.304069796823 0.630499351911
0.312838184741 0.421119826838
0.325359891237 0.406908446126
0.323838988937 0.596643431482
0.323192801315 0.614776244267
0.32183247122 0.699159024341
0.319770258973 0.565607997083
0.320715395854 0.621333687783
0.326850715191 0.615395547029
0.337528767096 0.597073018276
0.34203221478 0.584982676209
0.358676328318 0.714893495479
0.366876009538 0.722983632246
0.367088312381 0.631309195542
0.371101290027 0.650943799899
0.376805667052 0.719972277757
0.389156998954 0.502737306568
0.402369947377 0.308410453736
0.421917707223 0.331344557093
0.427512630577 0.410934349104
0.436954140064 0.973600340906
0.443509884829 0.993261345394
0.447377862 0.997127540709
0.455418755429 0.995636845137
0.465538561141 0.995726207634
0.489537499295 0.997453383264
0.51588493977 0.992509267634
0.525644366048 0.911561640959
0.535776016165 0.477794923908
0.545676890299 0.95981115784
0.554160454688 0.70230938393
0.581886215342 0.271478880498
0.614745070908 0.217662135935
0.646226803621 0.27921680084
0.68309028024 0.365896930673
0.738609686357 0.951790486499
0.758170587158 0.549350325564
0.81963490979 0.947161019428
0.944793639739 0.950553864756
0.474872503392 0.898920775453
0.493914388753 0.967319103514
0.577132084964 0.982848336229
0.70877620834 0.953130001912
0.969711499576 0.994695952533
0.952582629088 0.988012875369
0.906202736848 0.994118996447
0.863274746722 0.995223190232
0.845294340801 0.354002479505
0.803181433945 0.222620594664
0.803437930096 0.064259748227
0.758622371349 0.0899233563526
0.722964162852 0.246640850923
0.703173179625 0.286670884567
0.682870216159 0.148427142007
0.667032897954 0.154505553046
0.637738929926 0.232896018162
0.619045366118 0.269612762472
0.293678620369 0.0189593551501
1.001949 1.2962 1.02094530693
0.292017622219 0.0292859712448
1.017579 1.31473 1.04737978933
0.279309594604 0.0363573373301
1.034175 1.32303 1.07177484933
0.275996949869 0.0211553487906
1.051758 1.34204 1.07400830733
0.266925206927 0.039416432425
1.069337 1.35477 1.1114864496
0.254752327445 0.0321462525554
1.087888 1.36503 1.1228595224
0.256183257391 0.0300517742103
1.107426 1.39113 1.14070611611
0.256797095174 0.0235537603495
1.126952 1.41635 1.15349595733
0.258093978167 0.0234383856025
1.147458 1.44361 1.17435256307
0.260079488615 0.0345376197595
1.167966 1.47173 1.2083047656
0.259165797934 0.0263089915373
1.190431 1.49895 1.2217500391
0.253358705178 0.0238009748043
1.212893 1.52019 1.24176103573
0.243713140597 0.0263670856617
1.237303 1.53885 1.26992707419
0.239807564277 0.0282071279116
1.26172 1.56429 1.29730949743
0.226145145664 0.0173841739653
1.287107 1.57818 1.309482292
0.219822070609 0.0167372977677
1.314454 1.6034 1.336454408
0.219661975946 0.0192255726851
1.341798 1.63654 1.36759483498
0.216660819767 0.0186214223436
1.371097 1.66816 1.39662877631
0.212493791781 0.0160950179294
1.401368 1.69915 1.42392304309
0.203837335266 0.0265182074857
1.433599 1.72582 1.47161547573
0.195094614384 0.0483193231142
1.466796 1.75296 1.53767058987
0.183029516981 0.0396341986756
1.501949 1.77685 1.56147754507
0.179748909362 0.0265640457468
1.53809 1.81456 1.57894789312
0.174376908104 0.0316027738089
1.576172 1.85102 1.6259834072
0.170758432368 0.0808788889942
1.617191 1.89334 1.74798761137
0.168665542017 0.0908339062458
1.659183 1.93903 1.80989307307
0.164410048947 0.0904592641703
1.704099 1.98427 1.85825054161
0.159225119647 0.0519159262051
1.75098 2.02978 1.84188374847
0.147631745834 0.0393878699096
1.800778 2.06663 1.8717068096
0.135900021419 0.0361012781647
1.853517 2.10541 1.9204313328
0.131787734503 0.0277937586566
1.910155 2.16189 1.96324538707
0.127640217614 0.0242191030486
1.969724 2.22114 2.01742894853
0.123698790825 0.00234033671212
2.033205 2.28471 2.0379633843
0.120405981125 0.00201016345365
2.099605 2.35241 2.10382554924
0.110134994205 0.0233658574872
2.171871 2.41107 2.22261862827
0.0988192428701 0.0370629212395
2.249997 2.47234 2.3333884616
0.0887119425085 0.0291605978978
2.332031 2.53891 2.40003441828
0.077635684073 0.0207647719371
2.421876 2.6099 2.4721657028
0.0621905919718 0.0103591746296
2.519529 2.67622 2.5456292409
0.0570366558015 0.00432381367746
2.62305 2.77266 2.63439157947
0.0415925862716 0.00365221705431
2.736329 2.85014 2.72633533256
0.0124194512467 0.0362633079536
2.8613261 2.82579 2.75756495048
0.154604431543 0.190080867652
2.978511 2.51802 2.41235304481
0.145614868655 0.18328880493
3.146485 2.68831 2.56976952462
0.111845602754 0.141813331561
3.16016 2.80671 2.71200718213
0.0703258748488 0.137100517628
3.074217 2.85802 2.652740258
0.00680184318438 0.0765445363472
2.9941443 3.01451 2.7649589128
0.0106601726409 0.0530430129517
2.917964 2.94907 2.76318639776
0.0212016609023 0.0193355058143
2.8457063 2.90604 2.79068312929
0.0311616860616 0.00662737339433
2.7773433 2.86389 2.75893680891
0.0354157598471 0.00507352972278
2.71094 2.80695 2.69718596533
0.0456292284422 0.0207490137946
2.648434 2.76928 2.5934816064
0.0455656749067 0.0562940050669
2.587891 2.70581 2.44220825093
0.0569188236345 0.0470096571897
2.531254 2.67533 2.4122606172
0.0664125512555 0.0256185793899
2.476565 2.64104 2.41311892293
0.0718944810486 0.0224400215087
2.42383 2.59809 2.36943920267
0.0776997486352 0.0498932091048
2.373045 2.55743 2.2546461696
0.0823691252808 0.0477397048517
2.326175 2.51778 2.21512409207
0.0913735092417 0.0289845447021
2.279293 2.48756 2.21322873015
0.0973990925423 0.0265351075514
2.234374 2.452 2.1750846456
0.0992866214019 0.0228702234444
2.191403 2.40898 2.14128512373
0.101020975216 0.0118332894189
2.150395 2.36763 2.1249487536
0.102247823766 0.00197289452009
2.111331 2.32721 2.11549643336
0.101757934932 0.0120867929281
2.072261 2.28313 2.0973079896
0.10830048451 0.0133197908896
2.03711 2.25773 2.00997612078
0.117342793357 0.011263534635
1.999995 2.23468 1.97746798705
0.117098300176 0.00806123104697
1.966792 2.1971 1.98264676473
0.119612825216 0.0165829602894
1.933597 2.16488 1.96566176227
0.115711889696 0.0141090046873
1.901369 2.12138 1.92819542413
0.11437174386 0.00902539931908
1.870121 2.08401 1.8869995888
0.115635639466 0.00982604860112
1.839848 2.0526 1.85792643587
0.118450542195 0.0101909174816
1.811524 2.0261 1.8299850916
0.118496685184 0.016586147796
1.783206 1.99451 1.81278251827
0.113880882371 0.0115229070335
1.755861 1.95582 1.77609362307
0.121284309247 0.00931799327575
1.72949 1.93925 1.74560537619
0.122723744456 0.00872173947033
1.703126 1.91214 1.71798022126
0.129147457957 0.0193347721374
1.678709 1.89551 1.711166456
0.135398103841 0.0180128409414
1.654292 1.87828 1.68409049867
0.131901121986 0.0128640560163
1.630858 1.84597 1.65183744867
0.132354249447 0.0146438202502
1.607421 1.82017 1.63095978419
0.128694816569 0.0126262397815
1.585938 1.79004 1.60596243347
0.126820379423 0.00831794538547
1.563479 1.76176 1.57648393293
0.12368354537 0.0141774466127
1.54297 1.73381 1.5648453748
0.124480529248 0.0172600094277
1.522463 1.71198 1.54874072573
0.13135728919 0.0161129025665
1.501957 1.69925 1.5261578868
0.132335711214 0.0158587361634
1.483394 1.6797 1.50691875407
0.130173949635 0.0123232910033
1.463872 1.65443 1.48191172065
0.128209350533 0.00874650601414
1.445308 1.63061 1.45794939511
0.122993154206 0.00644765570901
1.427738 1.60334 1.43694356307
0.122011410093 0.00930611797994
1.410155 1.58221 1.4232780688
0.130641592841 0.0133609054458
1.392581 1.57451 1.41118714307
0.133068794605 0.00970826184489
1.37598 1.55908 1.38933837413
0.133130200916 0.00916933401796
1.359376 1.54035 1.3718405726
0.132513838098 0.00704263558161
1.343754 1.52182 1.35321756973
0.12808913639 0.00690409887044
1.328122 1.49824 1.3372914856
0.122513382379 0.00548920927588
1.313481 1.4744 1.32069097209
0.122921186942 0.00811206872462
1.297856 1.45739 1.30838429707
0.12273223192 0.00788413034378
1.2832 1.44069 1.29331691606
0.123893589217 0.00741883301445
1.269533 1.42682 1.27895145333
0.122399497397 0.0062664695114
1.255863 1.40958 1.2637328272
0.121855636408 0.00580189695997
1.242183 1.39355 1.24939001777
0.12543914772 0.00694568899155
1.228516 1.38262 1.23704889006
0.128382490829 0.00728712342288
1.21582 1.37191 1.2246798304
0.133636653789 0.0110717512462
1.203128 1.36391 1.21644873393
0.13504268622 0.0103637818012
1.190431 1.35119 1.20276836713
0.131411900161 0.00821814119568
1.177732 1.3325 1.18741076787
0.124297501666 0.00341463186214
1.166017 1.31095 1.1699985188
0.118946547691 0.00177226405614
1.1543 1.2916 1.1563457244
0.115738066481 0.000955219557409
1.14258 1.27482 1.14367141476
0.115529682225 0.00100954846388
1.131839 1.2626 1.13298164632
0.116889261865 0.00279621710599
1.12012 1.25105 1.1232520987
0.11589259509 0.00254219619405
1.109372 1.23794 1.11219224128
0.117040691403 0.00328343166965
1.098635 1.22722 1.10224229295
0.111927454802 0.00113979473446
1.088866 1.21074 1.08762491627
0.11217777481 0.00114242193818
1.078128 1.19907 1.07935967708
0.112712732201 0.00176827021624
1.068362 1.18878 1.0702511527
0.112901747886 0.000372883035717
1.058593 1.17811 1.05898773137
0.113881399047 0.000374094749205
1.048828 1.16827 1.04922036105
0.111804045776 0.00044784893511
1.039059 1.15523 1.03952434147
0.112329777631 0.00232218487341
1.03027 1.146 1.03266247741
0.109222073712 0.00018714240732
1.020508 1.13197 1.02069898032
0.109340745148 6.24196522295e-05
1.011718 1.12234 1.01178115109
0.107250185956 0.00389745272001
1.002926 1.11049 0.999017143333
0.101989864586 0.00630046680307
0.994138 1.09553 0.987874466533
0.102004363932 0.00399879555875
0.98535 1.08586 0.981409786796
0.100057642975 0.007113106438
0.9770488 1.07481 0.97009894789
0.0994083808973 0.00176664579552
0.9687483 1.06505 0.967036864889
0.0996340138109 0.000179025459612
0.9609379 1.05668 0.960765867651
0.100050134448 0.00119814117581
0.9526384 1.04795 0.953779795293
0.099313524395 0.00308921821634
0.944826 1.03866 0.94774477369
0.0968122829145 0.00269581070564
0.9370154 1.02773 0.939541416147
0.0930576960641 0.00242418378244
0.9296856 1.0162 0.927431871246
0.0914353290642 0.00267245949517
0.9218778 1.00617 0.91941411892
0.0910624100925 0.00148118691598
0.9145508 0.997832 0.913196179321
0.0947071413943 0.0166522183132
0.9072262 0.993147 0.892118871258
0.0954735750766 0.0144258046797
0.9003905 0.986354 0.887401642512
0.0980312676997 0.000119273956982
0.8935547 0.981151 0.893661277805
0.0950453205818 0.00230353322142
0.8862309 0.970463 0.88418943768
0.0945029682921 0.000305989688815
0.8793946 0.9625 0.87966368568
0.0951206303623 0.000599516101
0.8730472 0.956092 0.872523794147
0.30239141597 0.0261410530248
0.512207 0.667094 0.525596630347
0.311065599975 0.0383607051169
0.516113 0.676658 0.5359114586
0.310905884252 0.0229609024444
0.520508 0.682337 0.53245933341
0.314123398272 0.00841070392278
0.524902 0.689786 0.52931679531
0.324464336658 0.0009073675712
0.529297 0.701035 0.528816733067
0.333014796952 0.179566776206
0.533691 0.711418 0.62952417236
0.344052809402 0.0149332644472
0.538086 0.723216 0.546121380533
0.351088183672 0.0164472199895
0.542969 0.733599 0.55189933059
0.344541008435 0.0201994025206
0.547363 0.735952 0.558419405562
0.335406684702 0.0160095319839
0.552246 0.737473 0.5610872
0.32938332056 0.000778276246016
0.557129 0.740638 0.556695399733
0.329176245347 0.00199158519916
0.562012 0.747013 0.560892705219
0.33717964761 0.00658101846548
0.567383 0.758693 0.563649042
0.348463826263 0.00416714930935
0.572266 0.77168 0.574650717867
0.354160138634 0.00759259073317
0.577637 0.782213 0.582022761333
0.354950532411 0.0118066663465
0.583008 0.789947 0.589891380933
0.347843821754 0.00671958697823
0.588379 0.793043 0.592332663867
0.339861894737 0.00182859003509
0.59375 0.795543 0.592664274667
0.332956976963 0.00765950366544
0.599609 0.799253 0.595016292667
0.325496710635 0.00993616824799
0.60498 0.801899 0.598968816933
0.334218453277 0.00168635013144
0.61084 0.814994 0.609809909886
0.335210665146 0.00179945778658
0.617188 0.824076 0.616077396248
0.344394564134 0.00251651320045
0.623047 0.837621 0.624614906
0.354479070344 0.00762835646474
0.629394 0.852501 0.634195241789
0.352894727735 0.0213983469578
0.635742 0.860092 0.649345827892
0.346599386379 0.0315244955968
0.64209 0.864638 0.662331563378
0.34187719401 0.0124568581691
0.648926 0.870779 0.657009579144
0.346946997664 0.00539757034569
0.655273 0.882618 0.658809882113
0.345669670704 0.0072576509672
0.662109 0.89098 0.666914356024
0.344452693548 0.00891357598312
0.669433 0.900021 0.675400041911
0.351682020495 0.00943683804792
0.67627 0.914102 0.682651850467
0.345558913624 4.56524389234e-05
0.683594 0.919816 0.683562792267
0.341924510455 5.9306726305e-05
0.691407 0.927816 0.691365994914
0.345557875635 0.00395025338111
0.698731 0.940183 0.701491164495
0.340708208842 0.000520429161357
0.706543 0.947268 0.706175294419
0.333270382448 0.00317054234286
0.714843 0.953079 0.71257656
0.330522406235 0.00158264642283
0.722656 0.96151 0.721512291067
0.332865310631 0.00458568351822
0.731446 0.974919 0.734800179867
0.330628350812 0.00386874702037
0.739746 0.984327 0.742607890133
0.336243001367 0.0105225140351
0.748539 1.00023 0.756415512133
0.334769961272 0.0060732018273
0.757329 1.01086 0.761928411867
0.338759036679 0.00792824447175
0.766598 1.02629 0.772675776356
0.337675770156 0.00494344386681
0.776369 1.03853 0.780206936571
0.338781121124 0.00893606791915
0.78564 1.0518 0.7926605324
0.342524651462 0.0253138267646
0.795896 1.06851 0.816043173467
0.328475252834 0.021693942087
0.805668 1.07031 0.823146114933
0.319095354284 0.00217199896784
0.816408 1.07692 0.818181237333
0.31210209564 0.00158327308601
0.827146 1.0853 0.828455598
0.301659402405 0.00448922231823
0.837892 1.09065 0.834130516533
0.311696081364 0.00582974162331
0.849122 1.11379 0.854072161867
0.315161871527 0.0136109282787
0.860837 1.13214 0.872553790667
0.318676029188 0.0211214607947
0.872557 1.15062 0.890986678467
0.323259814504 0.0347089445523
0.884762 1.17077 0.9154711552
0.313463901972 0.0372570683823
0.897459 1.17878 0.930895691333
0.310781056351 0.0312785250522
0.910152 1.19301 0.938620212133
0.30728314239 0.0386554141157
0.923832 1.20771 0.959543108533
0.303201390081 0.0253643170464
0.937499 1.22175 0.961278021867
0.300150579147 0.0123045473221
0.951659 1.2373 0.9633687332
0.3019335801 0.0139433138163
0.965825 1.25744 0.979291801067
0.293498205839 0.0102086286903
0.98096 1.26887 0.9909742564
0.297745694785 0.015649184914
0.996582 1.29331 1.012177696
0.299338792051 0.0258991649978
1.012692 1.31583 1.0389198772
0.287937300896 0.0427851216251
1.029297 1.32567 1.07333559733
0.289039530737 0.0452516745307
1.045895 1.3482 1.09322350013
0.275349536099 0.031784554308
1.063481 1.35631 1.0972832696
0.255260944706 0.0317088048699
1.08203 1.35823 1.11633987813
0.253366382334 0.0242591464199
1.100588 1.37944 1.12728732544
0.251834631413 0.0251921623356
1.120116 1.4022 1.14833414411
0.253918907545 0.0245547904773
1.140624 1.43025 1.16863178333
0.258576781736 0.0289041223384
1.161129 1.46137 1.19469041467
0.258680944581 0.0264473508374
1.182619 1.48854 1.2138961396
0.248440973579 0.021875135489
1.205079 1.50447 1.2314402664
0.239346920436 0.0277633993385
1.228518 1.52256 1.26262583583
0.239328006615 0.033460106754
1.252929 1.55279 1.2948521381
0.225951854034 0.0214931278346
1.278321 1.56716 1.30579611667
0.221961708882 0.0194294830416
1.304689 1.59428 1.3300384328
0.21871352224 0.0257563161434
1.333004 1.62455 1.36733727244
0.214662185738 0.0214168258457
1.361325 1.65355 1.39048026044
0.213606744447 0.0194527350214
1.391604 1.68886 1.41867450387
0.209701394458 0.0303363109784
1.422847 1.72122 1.46601092907
0.204839894631 0.0489884101707
1.455073 1.75313 1.52635471295
0.195713044448 0.0573843656919
1.489262 1.78073 1.57472235522
0.195440894671 0.0545548292921
1.525387 1.82351 1.60860422739
0.186611635477 0.0506736575807
1.563477 1.85524 1.64270409813
0.183420580191 0.0899602225287
1.602541 1.89648 1.74670594497
0.178119542534 0.0916568018862
1.644536 1.93746 1.79526891035
0.174003348576 0.0961428255923
1.688479 1.98228 1.85081414201
0.170136565874 0.0835677360168
1.735353 2.0306 1.8803725214
0.158997410575 0.0507743356986
1.78418 2.06786 1.87477055427
0.146290183775 0.0471358326888
1.83594 2.10452 1.92247856067
0.140675099147 0.0358326372323
1.890626 2.15659 1.9583721156
0.13414993264 0.0297693206144
1.949222 2.21071 2.00724901467
0.12761051099 0.00591326037668
2.011723 2.26844 2.0236188419
0.124469576191 0.0105083100315
2.07617 2.33459 2.09798703804
0.113403731733 0.0243349874025
2.148439 2.39208 2.200721236
0.107660786167 0.0423194994099
2.222657 2.46195 2.3167187316
0.104165374013 0.0432710870713
2.304691 2.54476 2.40441748493
0.093048431666 0.0349931301755
2.390626 2.61307 2.47428148682
0.0876087850105 0.0304547142517
2.486326 2.70415 2.56204634787
0.0669610632901 0.02389229837
2.587892 2.76118 2.64972268781
0.0503710053069 0.00935694858918
2.697266 2.83313 2.72250417929
0.0396873071793 0.018177785199
2.818357 2.93021 2.86958848816
0.107015038887 0.142766455359
2.949221 2.63361 2.52817117176
0.0642240528751 0.0992546294735
3.025393 2.83109 2.72510873877
0.0906959705128 0.114094365403
3.199216 2.90906 2.83420348069
0.0736730970249 0.128481462985
3.146481 2.91467 2.74221651787
0.00896974376552 0.0704459594285
3.025393 3.05253 2.81226628747
0.000724428617846 0.0466588631365
2.98241945 2.98458 2.84326314907
0.0125952556445 0.0263393154519
2.9062451 2.94285 2.82969659353
0.0284906297589 0.00572354761759
2.8339879 2.91473 2.81776743531
0.0280040500121 0.00958190840342
2.7656214 2.84307 2.73912146907
0.0408407905902 0.0223940870111
2.701172 2.81149 2.6406817192
0.0462763086886 0.0620158787956
2.638672 2.76078 2.47503243707
0.0549099678382 0.0590708806478
2.580078 2.72175 2.4276705204
0.0641812166204 0.0181429563086
2.523433 2.68539 2.47765046533
0.0685304941155 0.0198500470615
2.468755 2.63794 2.41975009707
0.0705806584062 0.0736591123569
2.416016 2.58654 2.238054406
0.0756128574386 0.0620113144558
2.36719 2.54618 2.22039743653
0.0849858650202 0.0332765132739
2.318362 2.51539 2.24121499613
0.0906804855511 0.0237777716535
2.271481 2.47746 2.21747024347
0.0918321695518 0.0262741531603
2.228511 2.43316 2.16995876067
0.0978395797482 0.0290835687969
2.185547 2.39938 2.12198349347
0.097416819653 0.0026803244414
2.144527 2.35344 2.13877897187
0.0980361610815 0.00692118971491
2.105468 2.31188 2.12004034347
0.102350022699 0.00988678950455
2.068363 2.28006 2.0888124696
0.108167650874 0.015420379324
2.031245 2.25096 1.9999224316
0.109787326182 0.00876954196429
1.995121 2.21416 2.01261729733
0.109275820692 0.00618930099913
1.960937 2.17522 1.97307382933
0.108656394186 0.00847253175218
1.928713 2.13828 1.94505408213
0.111063654771 0.0109855527433
1.89648 2.10711 1.91731388107
0.113287187177 0.00857076901384
1.865233 2.07654 1.8812194812
0.117871820081 0.0115179915774
1.835935 2.05234 1.85708128387
0.117082280737 0.0117129358081
1.806644 2.01817 1.8278051052
0.113288575659 0.00754769039116
1.778317 1.97978 1.79173918613
0.123588575306 0.00874351239534
1.750979 1.96738 1.76628870659
0.125163877535 0.0151726125237
1.724611 1.94047 1.75077785446
0.131898475532 0.0219949357821
1.699216 1.92334 1.7365901468
0.13443586899 0.0184722597523
1.674806 1.89996 1.70574345147
0.133548878085 0.0130067911947
1.650392 1.8708 1.67185830413
0.134126185575 0.0187853727738
1.626953 1.84517 1.65751591859
0.135695623775 0.0217873047768
1.604488 1.82221 1.63944546907
0.138014558455 0.0208721144146
1.582036 1.80038 1.6150564364
0.134424191548 0.0175111082631
1.560545 1.77032 1.58787187244
0.133566487148 0.020360116499
1.540042 1.74574 1.57139743453
0.136580210223 0.0200119980801
1.519532 1.72707 1.54994087147
0.135659693013 0.0205685276343
1.499023 1.70238 1.529855696
0.130647899814 0.015362328937
1.479488 1.67278 1.50221638131
0.129749872342 0.0129687171683
1.460934 1.65049 1.47988043985
0.124936996623 0.0125757249404
1.442383 1.62259 1.46052201187
0.123676573285 0.0120527288062
1.424805 1.60102 1.44197778827
0.13097441852 0.0151629904349
1.407229 1.59154 1.42856679987
0.131108485597 0.0135799270401
1.390627 1.57295 1.4095116132
0.134157195025 0.0119359499973
1.373046 1.55725 1.3894346084
0.135777130637 0.00942119213076
1.357423 1.54173 1.37021154289
0.130555127027 0.0123908830992
1.341801 1.51698 1.35842709933
0.12673082622 0.00960574726425
1.326173 1.49424 1.33891188267
0.125751308423 0.0107472709548
1.310547 1.47535 1.32463180371
0.121995035099 0.00924950511021
1.295897 1.45399 1.30788340592
0.122680578125 0.00942838064702
1.281246 1.43843 1.29332607499
0.119060635967 0.00580101258486
1.267581 1.4185 1.27493425333
0.120600003033 0.00760288838323
1.252927 1.40403 1.26245286413
0.122290023157 0.0069710425607
1.240232 1.3919 1.24887771006
0.125246421286 0.00702271539997
1.226558 1.38018 1.23517176776
0.13120300659 0.0109771021226
1.213867 1.37313 1.22719174202
0.132012954036 0.0094984254796
1.20117 1.35974 1.21257922373
0.128385320036 0.0101245266561
1.188477 1.34106 1.20050976707
0.124601008525 0.00961659146817
1.175777 1.32228 1.18708396707
0.119160524372 0.0045758959242
1.16406 1.30277 1.16938661741
0.114757797178 0.000716748743964
1.15234 1.28458 1.15316593825
0.115858004662 0.00200581749193
1.140629 1.27278 1.1429168936
0.114041593577 0.000292706048811
1.129886 1.25874 1.13021672447
0.11339262897 0.000678140633578
1.119138 1.24604 1.11989693295
0.114067329605 0.00340425719522
1.108398 1.23483 1.11217127187
0.112538400149 0.00296998202917
1.097652 1.22118 1.10091200671
0.115106093462 0.00540624295874
1.086919 1.21203 1.09279514819
0.11490196843 0.00458374382239
1.077153 1.20092 1.08209039341
0.116390506466 0.00453836132891
1.06641 1.19053 1.0712497539
0.115894613213 0.00343680423783
1.056641 1.1791 1.06027246827
0.112997145794 7.83833709449e-05
1.046876 1.16517 1.04679394233
0.113805161402 0.00311054866791
1.03809 1.15623 1.04131902947
0.111978761475 0.00119531596613
1.02832 1.14347 1.02954916731
0.111980791187 0.000185620984269
1.019532 1.1337 1.01972124653
0.114132722233 0.00126683693764
1.009763 1.12501 1.01104220507
0.109471608352 0.00267697482103
1.000981 1.11056 0.998301399067
0.10913440955 0.000846736075083
0.992675 1.10101 0.993515533733
0.106061098605 0.0022924383327
0.984376 1.08878 0.982119378724
0.102982704843 0.0012876272263
0.975591 1.07606 0.974334802467
0.100395186669 0.00149706323181
0.9677705 1.06493 0.966321686368
0.0976316316352 0.00229253278513
0.9594749 1.05315 0.957275272335
0.0950724053502 0.00430394066576
0.9516631 1.04214 0.947567198484
0.0919113693444 0.00126556038154
0.9438495 1.0306 0.942655001467
0.0915624468502 0.00184636853802
0.9360344 1.02174 0.934306135533
0.0917891727118 0.00432432963683
0.9282195 1.01342 0.924205572907
0.0920965874194 0.00383716376881
0.9208984 1.00571 0.917364762025
0.0970737184588 0.0300717422629
0.9135758 1.00226 0.886102984005
0.0983171201857 0.0284857467344
0.9062501 0.99535 0.880434889173
0.101178600078 0.00181806125143
0.8994145 0.990416 0.897779309349
0.10082266354 0.00510475590138
0.8920901 0.982033 0.887536197797
0.0986891897693 4.15907033557e-06
0.885254 0.972619 0.885257681834
0.0989475735746 0.000629245972616
0.8784177 0.965335 0.8778649592
0.303389969887 0.0275288783769
0.510742 0.665696 0.5248021544
0.313756198411 0.04140108679
0.514648 0.676122 0.535954986514
0.312877738453 0.0257671344598
0.519043 0.68144 0.532417250771
0.314130804412 0.00976650260485
0.523438 0.687866 0.52855015859
0.323721707434 0.000164573517255
0.527833 0.698704 0.527746132667
0.336767958033 0.176425029295
0.532227 0.711464 0.626125164067
0.348137698674 0.085190427901
0.536621 0.723439 0.582335972611
0.358006589056 0.0222950799157
0.541504 0.735366 0.553576874955
0.345844828155 0.0111575861808
0.545898 0.734694 0.551988903981
0.334697456884 0.00340063727688
0.550781 0.735126 0.5526540064
0.3291521495 0.00450293575837
0.555664 0.738562 0.553161880705
0.32805277702 0.00771856197947
0.560547 0.744436 0.556220383238
0.338585392684 0.0109704140868
0.565429 0.756875 0.559226009733
0.347900581814 0.00197343849549
0.570801 0.769383 0.569674559333
0.352359975264 0.00508394211639
0.575684 0.778532 0.578610744133
0.351880630921 0.00582915834129
0.581055 0.785517 0.5844420616
0.344899441703 0.00320704951528
0.586426 0.788684 0.588306697219
0.333554130139 0.00173832942433
0.591796 0.789192 0.5907672636
0.332338335096 0.00399335521565
0.597656 0.79628 0.595269347295
0.327858739561 0.00645094796198
0.603028 0.800736 0.599137897752
0.334911625493 0.000661672440677
0.608886 0.812809 0.609288883086
0.34043632179 0.00245176328573
0.615234 0.824682 0.616742408133
0.343923786094 0.00131317793013
0.621094 0.834703 0.621909606933
0.351025833505 0.00503285755597
0.627441 0.847689 0.630598821178
0.351298987369 0.00626428753471
0.633301 0.855779 0.63726817956
0.348434788178 0.027423521186
0.640137 0.863183 0.657691810581
0.348773753451 0.0355142272169
0.646485 0.871962 0.669444415182
0.355347524418 0.0414604601608
0.653321 0.885477 0.680407989293
0.356094080651 0.0245398138928
0.660157 0.895235 0.67635712992
0.354160169837 0.00300531980394
0.666992 0.903214 0.668996524267
0.364085493627 0.0123894738717
0.673828 0.919159 0.6821763744
0.351370396959 0.00326001924049
0.681153 0.92049 0.683373571886
0.342106409043 0.00127541116945
0.688964 0.924663 0.688085287619
0.336173629053 0.00350019182648
0.696289 0.930363 0.693851854933
0.326404876573 0.00683294591372
0.704101 0.933923 0.699289915949
0.322311402782 0.00590028726049
0.711914 0.941372 0.707713502895
0.322305144991 0.00572742793626
0.720215 0.952344 0.716090020489
0.329569054858 0.00278234554768
0.728515 0.968611 0.730541980467
0.331987454144 0.00526659853577
0.736817 0.981431 0.740697519333
0.339378974955 0.00897077292067
0.745606 0.998649 0.752294662114
0.335515205502 0.000587903290659
0.754398 1.00751 0.754841513067
0.335616169288 0.00184032562058
0.76367 1.01997 0.765075401467
0.336168362984 0.00352600184488
0.772949 1.03279 0.7756744196
0.32980714564 0.00350899880544
0.782715 1.04086 0.785461546
0.334639787199 0.0105313704438
0.792476 1.05767 0.800821858324
0.325576786202 0.0141446805333
0.802247 1.06344 0.813594527524
0.312592384729 0.0071288079534
0.812499 1.06648 0.818291149333
0.312411933337 0.0145118421521
0.82324 1.08043 0.835186728933
0.304188819423 0.00782307614039
0.833982 1.08767 0.840506304686
0.309941990954 0.0105014514177
0.845213 1.10718 0.854088963257
0.315288296594 0.0124423748342
0.85693 1.12711 0.867592244267
0.314097509143 0.0147740157508
0.868657 1.1415 0.8814905522
0.315842053997 0.0195670492482
0.880858 1.15907 0.898093791867
0.311609595292 0.0196708974246
0.893063 1.17135 0.910630350667
0.307639313639 0.0332389501878
0.905762 1.18441 0.935868578
0.306526593453 0.0440833931429
0.918948 1.20063 0.959458345962
0.304289551423 0.0455439910972
0.932615 1.2164 0.975090009257
0.299023102687 0.0217414762215
0.946773 1.22988 0.967357242667
0.301368865134 0.0101039531349
0.960942 1.25054 0.970651312933
0.295326807899 0.00719349546518
0.976078 1.26434 0.983099412667
0.303918838755 0.0158646758379
0.991212 1.29246 1.00693725707
0.300512298949 0.015063500438
1.006834 1.3094 1.0220004444
0.288106777144 0.0215069549754
1.02344 1.3183 1.045451078
0.29076301205 0.0384468300456
1.040036 1.34244 1.08002208733
0.279741305951 0.0473934912981
1.05762 1.35348 1.10774430427
0.271362443766 0.0339781039001
1.075193 1.36696 1.11172601947
0.275333830098 0.0410690911545
1.093745 1.39489 1.1386641131
0.270875251509 0.0534176109035
1.11328 1.41484 1.17274875787
0.261698605296 0.0393448692834
1.133789 1.4305 1.17839778
0.259500354761 0.0290533816051
1.154299 1.45384 1.18783528933
0.25355403278 0.0286571542053
1.175777 1.4739 1.2094714228
0.245416201402 0.0185143507461
1.198242 1.49231 1.22042667267
0.247020157254 0.037697548569
1.220702 1.52224 1.26671947293
0.248014238054 0.0424308085005
1.245114 1.55392 1.2979451937
0.233838558085 0.0325659088558
1.269534 1.5664 1.31087752853
0.228464673808 0.0374488609922
1.295894 1.59196 1.34442375427
0.223582009694 0.047969468514
1.323246 1.6191 1.38672140733
0.213099204403 0.0437979180154
1.351563 1.63958 1.41075864547
0.214289386953 0.0352682554867
1.380857 1.67676 1.42955741747
0.207443056763 0.0413836216493
1.412108 1.70504 1.4705461432
0.19956519933 0.0585750758593
1.44434 1.73258 1.52894232507
0.197493665129 0.0591457128625
1.477536 1.76934 1.56492592
0.198882719948 0.0257631545985
1.513676 1.81472 1.5526730688
0.194258623736 0.0318778762832
1.550778 1.85203 1.60021350923
0.191522711605 0.0686259857127
1.589848 1.89434 1.69895288613
0.184967713413 0.0626009994708
1.630863 1.93252 1.7329566538
0.17553964657 0.0312675811777
1.673827 1.96765 1.7261635216
0.171481317495 0.0482795465146
1.718747 2.01348 1.80172732573
0.157861208954 0.0217062511527
1.767578 2.04661 1.805945492
0.147883664081 0.0164450853656
1.818355 2.08726 1.8482580032
0.148998997368 0.0413680052719
1.872073 2.15101 1.94951692573
0.143647454393 0.0390659892159
1.928715 2.20577 2.00406215939
0.138139083155 0.0183232280765
1.989256 2.26405 2.02570559139
0.13168354755 0.0236907682585
2.054691 2.32526 2.10336820832
0.122092204444 0.032699203818
2.123043 2.38225 2.19246481577
0.114689800871 0.0467892236989
2.197266 2.44927 2.3000743704
0.110670051894 0.0388872947721
2.277346 2.52938 2.3659058252
0.0974333087144 0.0323027995546
2.361328 2.5914 2.43760550507
0.0902633092593 0.030476685868
2.453123 2.67455 2.52788605907
0.0611384674447 0.0182870137722
2.55273 2.7088 2.59941180867
0.040939735068 0.0190171000125
2.660154 2.76906 2.71074241467
0.0198145857127 0.0472333474955
2.777348 2.83238 2.9085314432
0.099930516772 0.123622967498
2.904298 2.61407 2.54526006274
0.057932202477 0.0859183991838
3.007809 2.83356 2.74938286567
0.0813745243592 0.128117890532
3.197266 2.93709 2.78763902461
0.0860499003167 0.154707609356
3.220701 2.94356 2.72243404784
0.0294175863922 0.0648914795772
3.1328097 3.04065 2.92951704333
0.0218920974395 0.0567224644467
3.0644574 2.99737 2.89063382408
0.00138217647412 0.0530437833111
2.97070604 2.9666 2.81312855253
0.0225200601312 0.0286310343906
2.8945349 2.95972 2.81166137173
0.0344238103864 0.00160581851827
2.8242196 2.92144 2.81968441587
0.0425405607824 0.0102408534777
2.755864 2.8731 2.72764160057
0.0466221867347 0.0317358440809
2.691401 2.81688 2.6059871175
0.0522365775865 0.0263502477774
2.628905 2.76623 2.55963270187
0.0576762216601 0.0189336904363
2.570314 2.71856 2.5216484704
0.0641161360288 0.0151410313116
2.513673 2.67484 2.4756133984
0.0659209332395 0.0631703682032
2.460933 2.62316 2.30547495627
0.0735080753327 0.0515137058221
2.408198 2.58522 2.28414279667
0.0811083443709 0.0407379156486
2.359375 2.55074 2.26325898027
0.084328119847 0.03200399213
2.310546 2.50539 2.236599304
0.0865306864687 0.0238020503844
2.265624 2.46167 2.2116975034
0.0928316554901 0.0407795234673
2.220708 2.42686 2.130148586
0.093751362005 0.0151106053473
2.179691 2.38404 2.14675454952
0.097763289063 0.0016983724884
2.138676 2.34776 2.13504373152
0.104424154962 0.00981300489138
2.09961 2.31886 2.1202134832
0.106142493992 0.0150492271276
2.062501 2.28142 2.093540046
0.10386478081 0.0075769115426
2.025393 2.23576 2.0407392236
0.103249373188 0.00570927815713
1.99023 2.19572 2.00159277667
0.10229972966 0.0086790446354
1.956056 2.15616 1.97303269733
0.105230394148 0.00864759941414
1.922857 2.1252 1.93948509707
0.109610911398 0.0103293604004
1.8916 2.09894 1.87206098187
0.11107228939 0.0114617089776
1.860356 2.06699 1.83903314093
0.109452081503 0.00475794057749
1.831057 2.03147 1.8397690604
0.111134544962 0.00142112946475
1.801762 2.002 1.79920146293
0.119731787811 0.00198237316766
1.774416 1.98687 1.77793355467
0.124263911276 0.00680078450715
1.747072 1.96417 1.75895346019
0.13060119579 0.0201809941357
1.720704 1.94543 1.75542951733
0.130926574447 0.0173227509557
1.695309 1.91727 1.7246764156
0.132798730263 0.0231751418948
1.670897 1.89279 1.70962027507
0.13437206952 0.0258322634197
1.646488 1.86773 1.68902051173
0.134887320238 0.0246814364399
1.623051 1.84198 1.6631102301
0.140879468143 0.0300689117026
1.600581 1.82607 1.64870872876
0.136970426192 0.00968200671268
1.5791 1.79539 1.5943888568
0.136927579851 0.0107067379464
1.557619 1.7709 1.57429601845
0.13907809004 0.0213899654349
1.536137 1.74978 1.56899491733
0.134476624809 0.0191591195002
1.515624 1.71944 1.54466202133
0.130497147906 0.0170898108452
1.496094 1.69133 1.52166196347
0.130599324647 0.0170456495562
1.476562 1.6694 1.5017309584
0.127696144328 0.0176311657183
1.458008 1.64419 1.48371438067
0.12912021686 0.0203450615985
1.439457 1.62532 1.46874284133
0.132011511552 0.0170287652838
1.421876 1.60958 1.44608879267
0.132791331773 0.0150058961244
1.404301 1.59078 1.42537379493
0.136357576618 0.0175690043768
1.387697 1.57692 1.41207745467
0.13577601454 0.0125378166795
1.371089 1.55725 1.38827946253
0.131594334719 0.016844099355
1.354496 1.53274 1.3773112652
0.126464013337 0.00634535754378
1.338871 1.50819 1.3303753848
0.125668812914 0.010728074812
1.32324 1.48953 1.33743581771
0.12263659275 0.00842544393749
1.308598 1.46908 1.31962351909
0.123197282119 0.0114372990413
1.293949 1.45336 1.30874828166
0.120398344401 0.00780043366892
1.279295 1.43332 1.28927405579
0.118535241115 0.00802933250043
1.264645 1.41455 1.2747992552
0.118911249226 0.00712120940333
1.250975 1.39973 1.25988345493
0.120258238881 0.0239758340176
1.237304 1.3861 1.20763860467
0.12775047648 0.0183665822313
1.224606 1.38105 1.2021141732
0.128362031692 0.0111050804401
1.211916 1.36748 1.22537442467
0.125833668274 0.00918408907583
1.199218 1.35012 1.21023172493
0.121496272298 0.00940095494788
1.186522 1.33068 1.19767643987
0.11580798258 0.00412372116031
1.173831 1.30977 1.17867155173
0.112085396758 0.00112327199349
1.162105 1.29236 1.16079964
0.110646535575 0.0018105994585
1.150393 1.27768 1.14831009906
0.108811172612 0.00327932442061
1.139644 1.26365 1.1359067376
0.108016958439 0.00364028310674
1.127934 1.24977 1.12382800091
0.10905735093 0.00288827433792
1.117192 1.23903 1.11396524302
0.112187635852 2.1946643939e-05
1.106441 1.23057 1.10646528267
0.116869960436 0.0057756522665
1.095705 1.22376 1.10203341107
0.118115984106 0.00621086818334
1.084959 1.21311 1.09169753733
0.11771249149 0.00380656630667
1.075196 1.20176 1.07928880487
0.115283645241 0.000562847655992
1.065433 1.18826 1.06603267647
0.111134266517 0.00200667469317
1.055669 1.17299 1.05355061573
0.114730555869 0.00223091454137
1.045894 1.16589 1.04822730013
0.113105699343 0.00277570409539
1.036137 1.15333 1.03901300971
0.112736666793 0.00333292597566
1.027341 1.14316 1.0307650515
0.115901338567 0.00454585885546
1.017581 1.13552 1.0222067796
0.109497516827 0.000110346586835
1.00879 1.11925 1.00867868347
0.10931667205 0.00144010278445
1.000003 1.10932 1.0014431071
0.105717041359 0.000582173377739
0.991212 1.096 0.991789057238
0.100774660655 0.00507133215682
0.9829078 1.08196 0.977923148067
0.100509176724 0.0050405591966
0.9746125 1.07257 0.969699908
0.0972752273128 0.00399003539023
0.9663118 1.06031 0.96245618172
0.0956744101618 0.00227488074938
0.9580127 1.04967 0.955833335351
0.0930435136771 0.00118671367336
0.9501909 1.0386 0.949063295467
0.0943218715709 0.00134621819069
0.9423827 1.03127 0.943651352733
0.0958253604503 0.000635794664828
0.9345741 1.02413 0.933979902773
0.0965339407214 0.00330735213519
0.927249 1.01676 0.92418226104
0.100621376202 0.0376231175158
0.9199258 1.01249 0.885315323521
0.0994706625742 0.0398072756928
0.9125937 1.00337 0.876265830989
0.101129227922 0.00106899264434
0.9052734 0.996823 0.904305669394
0.100508926397 0.00132449061767
0.8979491 0.988201 0.896759774842
0.0986896952385 0.00405526195118
0.8911133 0.979057 0.88749960214
0.0993017238815 0.00453371133855
0.8842777 0.972088 0.880268640165
0.306956122197 0.0328281119546
0.509278 0.665604 0.5259966352
0.314047815302 0.0533949315806
0.513183 0.674347 0.540584371173
0.317003427503 0.0775687520206
0.517578 0.681652 0.557725879533
0.31924831361 0.022417812671
0.521973 0.688612 0.533674492933
0.330358856083 0.00751738362524
0.526367 0.700257 0.530323902667
0.340107242041 0.182788740766
0.530762 0.711278 0.627779317627
0.341911517389 0.0808795411681
0.535156 0.718132 0.578439171733
0.349305255666 0.0126250305324
0.539551 0.728019 0.546362847849
0.333969469154 0.00288456728201
0.544433 0.726257 0.546003453619
0.327122590417 0.000457312661082
0.549317 0.729011 0.549568209619
0.331093295961 5.88875527383e-05
0.553711 0.737041 0.553678393314
0.333085090576 0.00347001620483
0.558593 0.744652 0.556654673238
0.342661335367 0.00699383283242
0.563965 0.757214 0.560020723067
0.351563159227 0.000519059573032
0.568848 0.768834 0.569143266
0.352104336499 0.0040005851426
0.574219 0.776404 0.576516212
0.347410300776 0.00558868132615
0.579102 0.780288 0.582338416533
0.33966383334 0.00381371425834
0.584472 0.782996 0.5867010092
0.331676073803 0.000363965136002
0.590332 0.786131 0.590546860267
0.33534664086 0.00268413443164
0.595703 0.79547 0.597301946933
0.335213992905 0.00113963049528
0.601562 0.803214 0.6022475584
0.344022579061 0.00832619980489
0.606934 0.815733 0.611987453752
0.348138767904 0.00654249220956
0.612793 0.82613 0.616802193429
0.347050747811 0.003930653805
0.61914 0.834013 0.621573624997
0.3558384 0.00983053105778
0.625 0.847399 0.631144081911
0.354477015017 0.00479724788982
0.631347 0.855145 0.634375728063
0.348398529077 0.00861380878778
0.637695 0.859867 0.643187982795
0.353765198908 0.0360758129267
0.644043 0.871883 0.667277374785
0.357153941055 0.0510379616488
0.650879 0.883343 0.68409853744
0.358579323871 0.0484514311518
0.657715 0.893558 0.68958223304
0.364539365677 0.0234990068984
0.664551 0.906806 0.680167288533
0.366566697674 0.010449926237
0.671875 0.918162 0.67889604419
0.354900686743 0.00352843493033
0.678711 0.919586 0.6811057876
0.349371387757 0.00604059012677
0.686035 0.925716 0.690179056248
0.336981586745 0.000335832467218
0.693848 0.927662 0.694081016686
0.326427329476 0.00679299141401
0.70166 0.930701 0.696893629644
0.325492760814 0.00169846012917
0.709472 0.9404 0.708266990095
0.325581881679 0.00197174747679
0.717285 0.95082 0.715870695111
0.33158991491 0.00490485526335
0.725586 0.966183 0.729144894311
0.335182848562 0.00998565982027
0.733886 0.979872 0.741214335943
0.337077002623 0.0068556083804
0.742676 0.993015 0.74776749581
0.329823744286 0.00205592869547
0.751465 0.999316 0.749920041543
0.328367979515 0.00515613224702
0.760738 1.01054 0.756815534267
0.328691035699 0.00339148811093
0.770021 1.02312 0.767409482933
0.330378533473 0.000153116291564
0.779297 1.03676 0.779416323067
0.337407358592 0.0116158600449
0.789064 1.0553 0.79822965699
0.331944639173 0.0175243979543
0.798832 1.064 0.812831049867
0.320757748606 0.0135876889835
0.809081 1.0686 0.82007454099
0.319532877628 0.0177753143342
0.819828 1.08179 0.8344007004
0.312273798831 0.0177247920322
0.830566 1.08993 0.845287609619
0.316438463567 0.0186484792287
0.841794 1.10817 0.857492177924
0.316952510463 0.00869257134372
0.85303 1.1234 0.860445024133
0.311154078326 0.00815884008784
0.864742 1.13381 0.871797291695
0.311923747891 0.0117224763485
0.876461 1.14985 0.886735293343
0.306812171843 0.0144806531979
0.888674 1.16133 0.90154258
0.305339556474 0.0138969393525
0.901367 1.17659 0.913893242533
0.305400378548 0.034357267004
0.914547 1.19385 0.945968335467
0.300513456968 0.0454645001805
0.928218 1.20716 0.970418967429
0.300149061676 0.0427395153719
0.941892 1.2246 0.982148007613
0.305117294875 0.0191222134361
0.956052 1.24776 0.9743338304
0.30099257756 0.00327442178623
0.970705 1.26288 0.9738834976
0.308201517079 0.016799426683
0.985842 1.28968 1.0024035804
0.302234132271 0.0178580678773
1.001955 1.30478 1.0198479804
0.287735473581 0.00255097576563
1.017577 1.31037 1.02017281427
0.287860913961 0.023499964932
1.03418 1.33188 1.05848319373
0.275754596607 0.0398183771744
1.051754 1.34178 1.09363313747
0.269708565721 0.0389548491956
1.069332 1.35774 1.1109876668
0.270905069795 0.0382483732177
1.087894 1.38261 1.12950417573
0.266983416287 0.052578872011
1.106447 1.40185 1.1646227352
0.2605438712 0.0438875218656
1.126958 1.42058 1.17641739387
0.254673357375 0.0351267853169
1.147462 1.43969 1.18776865133
0.252621007272 0.03459223534
1.167967 1.46302 1.20836958933
0.245711626407 0.022878112074
1.190428 1.48293 1.2176627452
0.247371987989 0.0461903066
1.212894 1.51293 1.26891794573
0.252528651308 0.0470649154636
1.236331 1.54854 1.294518814
0.241947500238 0.03772937144
1.26172 1.56699 1.30932390253
0.237596223472 0.0535910135487
1.287108 1.59292 1.35608542227
0.233795846895 0.0609310820026
1.313475 1.62056 1.39350645293
0.218381021868 0.0465788073755
1.341797 1.63482 1.404296304
0.219288233128 0.0417991944638
1.371095 1.67176 1.42840566653
0.214287498261 0.0470239189172
1.401365 1.70166 1.46726267413
0.203505871603 0.0576751578142
1.433595 1.72534 1.51627781787
0.206236185858 0.0632726520561
1.466794 1.7693 1.5596019464
0.205757865065 0.0338135537415
1.500973 1.80981 1.5517262312
0.199115262886 0.0339041779426
1.538084 1.84434 1.59023147363
0.194276527494 0.0361869786115
1.576176 1.88239 1.6332130472
0.184544316078 0.0868939961111
1.616208 1.91447 1.75664677167
0.17067005469 0.0388174266213
1.659178 1.94235 1.72358302027
0.1668295043 0.0480323999136
1.703128 1.98726 1.7849333252
0.157222510633 0.0481090661195
1.750977 2.02627 1.83521486827
0.146606144879 0.0463350167483
1.800784 2.06479 1.8842233568
0.148404737151 0.037542839827
1.853519 2.12859 1.92310536693
0.139180171592 0.032142058615
1.90918 2.1749 1.97054497547
0.137295238095 0.01860017801
1.96875 2.23905 2.00536910046
0.132019459977 0.0187161064311
2.031246 2.29941 2.06926301632
0.124563848403 0.0329296794735
2.099614 2.36115 2.16875361604
0.116501233497 0.051484212927
2.171874 2.4249 2.28369122347
0.107672095709 0.0420316598504
2.249998 2.49226 2.3445691506
0.0928323453538 0.0304721428637
2.332032 2.54852 2.40309401227
0.0802984627213 0.0205574828669
2.421877 2.61635 2.47166469493
0.0587216105664 0.00601176963749
2.517574 2.66541 2.53270907493
0.0473307970991 0.0112158741475
2.623049 2.7472 2.65246878747
0.0374768257203 0.0488874685117
2.736331 2.83888 2.8701032956
0.00107845644283 0.0319931236616
2.85937371 2.85629 2.7678934133
0.000411099138163 0.0389945486195
3.04882663 3.05008 2.92993901174
0.0213384241642 0.0954758834199
3.1445293 3.07743 2.84430258714
0.0637084199425 0.135782261029
3.265628 3.05758 2.82221364648
0.0545619750598 0.11325000449
3.207032 3.03205 2.8438356116
0.04137068507 0.0762873766848
3.119141 2.9901 2.8811899156
0.0342268821923 0.0832992967866
3.074221 2.969 2.81814055253
0.000755306311224 0.0504462868946
2.95898494 2.95675 2.8097151368
0.0209392482906 0.0111455801873
2.882816 2.94318 2.85068534311
0.0313885177876 0.0018649308064
2.8124998 2.90078 2.80725468248
0.036421940707 0.0104139396988
2.746092 2.84611 2.7746896365
0.041871066069 0.0112324328816
2.681637 2.79392 2.71175830762
0.0472352799235 0.0236733501734
2.619144 2.74286 2.55714008693
0.0588960783334 0.0201939332683
2.560544 2.71135 2.50883654533
0.0625746002266 0.0716570318258
2.505857 2.66266 2.3262947252
0.0683433088457 0.0530369500158
2.451169 2.61869 2.32116647227
0.0719615196505 0.0478963470164
2.400394 2.57313 2.285423896
0.0727782793346 0.0422123770802
2.351567 2.52271 2.25230176707
0.0795483636383 0.0462378687017
2.304686 2.48802 2.19812223133
0.0876335918434 0.0291750550903
2.25781 2.45567 2.19193826887
0.0943589604667 0.0132915722791
2.21484 2.42383 2.18540129405
0.0961651608012 0.00416350454397
2.173833 2.38288 2.16478223643
0.10005270028 0.000715513086924
2.132816 2.34621 2.13128994224
0.101187391612 0.00975942903057
2.093749 2.30561 2.11418279477
0.0995912258702 0.00552761730275
2.056637 2.26146 2.06800530227
0.101140709263 0.00578085230595
2.019533 2.22379 2.031207622
0.0995373345005 0.00698184092928
1.984371 2.18189 1.97051643733
0.0984594363687 0.0050853088926
1.951169 2.14328 1.96109129707
0.102981583692 0.0198685082726
1.917974 2.11549 1.87986671771
0.104714364536 0.0177471661359
1.886723 2.08429 1.85323901347
0.10826637306 0.00472207021757
1.856449 2.05744 1.86521528253
0.114639444652 0.00565820953983
1.826169 2.03552 1.83650184686
0.120605167283 0.00502362622021
1.79785 2.01468 1.8068817264
0.123108943494 0.00607872428111
1.770505 1.98847 1.78126741173
0.127189764377 0.0145240609381
1.743167 1.96488 1.76848486373
0.126891170403 0.0160665770422
1.716794 1.93464 1.74437700307
0.128029944265 0.0168844958651
1.691409 1.90796 1.71996758827
0.130575311699 0.0222546032215
1.666992 1.88466 1.70409024553
0.129938243436 0.0136545704927
1.64355 1.85711 1.66599196933
0.137515207216 0.0191852890642
1.620119 1.84291 1.65120145133
0.137822448748 0.0190958641561
1.597657 1.81785 1.62816564104
0.138357756702 0.0133272705057
1.575199 1.79314 1.59619210317
0.137210580583 0.017846033869
1.553714 1.7669 1.58144163267
0.131454131348 0.015779016317
1.533204 1.73475 1.55739645093
0.127672373901 0.0160061299285
1.5127 1.70583 1.53691247274
0.1288058496 0.0193815995853
1.493162 1.68549 1.522101868
0.12909760002 0.0228988871298
1.473637 1.66388 1.50738164733
0.131300177722 0.0213044818216
1.455078 1.64613 1.4860776828
0.134631933145 0.0206954309238
1.437497 1.63103 1.46724661987
0.135967536536 0.0199272846781
1.418949 1.61188 1.44722480067
0.137495507522 0.0179472830388
1.402344 1.59516 1.42751226469
0.136228890823 0.0190505749832
1.384765 1.57341 1.41114556947
0.131506607015 0.0263132745247
1.368167 1.54809 1.40416795387
0.126210318986 0.0117503061902
1.352536 1.52324 1.36842871213
0.125558190155 0.0156181109887
1.33691 1.50477 1.35779000876
0.12476944932 0.0104468882267
1.321293 1.48615 1.33509640029
0.12339947092 0.0110282664419
1.305662 1.46678 1.32006118842
0.121525803668 0.0108791196228
1.291018 1.44791 1.30506313926
0.118685016272 0.00738435100143
1.277339 1.42894 1.28677131952
0.117185396373 0.0063215770791
1.2627 1.41067 1.27068225538
0.116227978876 0.0258585223069
1.249028 1.3942 1.2167299816
0.123132005611 0.023202117944
1.235349 1.38746 1.2066862868
0.122235326641 0.00704307646985
1.222658 1.37211 1.23126927379
0.12161373663 0.00632968758326
1.209962 1.35711 1.21762068145
0.12160164374 0.00613727288311
1.19727 1.34286 1.2046179727
0.118049388302 0.00703863718992
1.184572 1.32441 1.19290977253
0.118875693078 0.00679283433511
1.172847 1.31227 1.18081395537
0.118771958254 0.00542784410438
1.160156 1.29795 1.1664531459
0.11687158232 0.00410895065107
1.14844 1.28266 1.15315888329
0.113168872583 0.000838562899235
1.137698 1.26645 1.13865203133
0.111991331995 0.000430859636346
1.12598 1.25208 1.12549486067
0.114335159563 0.00109251867897
1.11523 1.24274 1.11644840961
0.116840245869 0.00512147679662
1.104491 1.23354 1.11014762503
0.118926193641 0.00648216340455
1.093754 1.22383 1.10084389215
0.116251608648 0.00112436589243
1.083985 1.21 1.08520379576
0.115824762728 0.000550998660844
1.073242 1.19755 1.0726506451
0.113043968857 0.000507451260641
1.06348 1.1837 1.06294033573
0.115305809657 0.00250651018389
1.053711 1.17521 1.05635213735
0.113400501559 0.00172916951643
1.043946 1.16233 1.0457511596
0.111028461356 0.000971999231955
1.035158 1.15009 1.03616417278
0.112099349128 0.00155153316676
1.025394 1.14034 1.0269849328
0.107942612913 0.00156508784959
1.016605 1.12634 1.01501392387
0.110322827106 0.00207409256659
1.007815 1.119 1.0099053016
0.108560715766 0.00210686654365
0.998538 1.10694 1.0006417863
0.107164785626 0.000153065342263
0.990232 1.09635 0.9900804298
0.105388268546 0.000749335352121
0.981447 1.08488 0.980711567067
0.101270093144 0.00200439211902
0.9731491 1.0717 0.971198527613
0.0973381289968 0.00188519084682
0.9648439 1.05876 0.963024985111
0.0927594810051 0.00496874223348
0.9570267 1.0458 0.952271481017
0.0926919221917 0.0017067886453
0.9492154 1.0372 0.947595289933
0.0938050044094 0.00300444759436
0.9414018 1.02971 0.938573407627
0.0968513497085 0.00506529935769
0.9335905 1.02401 0.92886158464
0.100141448763 0.0429835019647
0.9262718 1.01903 0.886457394265
0.101519556953 0.0557198922441
0.9184585 1.0117 0.867282091349
0.103877388809 0.00198798907471
0.9111338 1.00578 0.90932247596
0.103389460898 0.00360191291936
0.9042972 0.997792 0.901040000232
0.101634051415 0.00398341943191
0.896973 0.988136 0.893399980322
0.101274793105 0.00328562430987
0.8901366 0.980285 0.887211945548
0.313864185959 0.0465902399576
0.507812 0.667196 0.531471082933
0.311821197289 0.0690099654502
0.512207 0.671924 0.547554387373
0.319464304398 0.0759227607596
0.516114 0.680994 0.555298799747
0.317918264465 0.0288541053484
0.520508 0.685987 0.535526792667
0.323942374005 0.020973866055
0.524902 0.69494 0.53591122424
0.334768570387 0.171452833652
0.529297 0.706489 0.620046470493
0.336504950421 0.15495708591
0.533692 0.713282 0.616391357093
0.342757477429 0.00976363264998
0.538086 0.722519 0.543339674038
0.335789586127 0.00515983364099
0.542968 0.725291 0.545769624552
0.33078414142 0.00101635128007
0.547363 0.728422 0.547919313086
0.330090213419 0.000681783428814
0.552246 0.734537 0.551869487829
0.32773558727 0.00601104047972
0.557129 0.73972 0.553780075029
0.331707030645 0.00537399223926
0.562011 0.748434 0.558990757248
0.33243153214 0.00964879643321
0.567383 0.755999 0.561908436933
0.335731984776 0.00767984432148
0.572266 0.764394 0.56787108621
0.333624750492 0.00505306398968
0.577637 0.770351 0.574718163276
0.327746789066 0.00305442029383
0.583008 0.774087 0.581227248533
0.324459786056 0.00489307783836
0.588378 0.779283 0.585499020648
0.321168842105 0.00596896999298
0.59375 0.784444 0.590205924067
0.319741165091 0.00590875032263
0.59961 0.79133 0.596067054219
0.334030877054 0.000645679495111
0.60498 0.807062 0.604589376819
0.342201463888 0.00176686224537
0.610839 0.819869 0.611918268367
0.351993804147 0.0107268645213
0.617187 0.834433 0.623807481333
0.361683789505 0.0160625480903
0.623047 0.848393 0.6330547224
0.355568442711 0.00625161835307
0.629395 0.853188 0.633329737333
0.349501292189 0.000244470216064
0.635743 0.857936 0.635898420229
0.348033764737 0.00664171548122
0.64209 0.865559 0.646354579093
0.348262051672 0.0317232130801
0.648437 0.874263 0.66900750512
0.346350299799 0.0402216407106
0.655273 0.882227 0.681629155173
0.353881309573 0.0415532965922
0.662109 0.896417 0.689621811653
0.361769793587 0.0327146861378
0.669434 0.911615 0.6913343232
0.356979249382 0.00702624305107
0.676269 0.917683 0.681020630362
0.35819214329 0.0157738599227
0.683594 0.928452 0.694376916
0.340918360558 0.00649011331362
0.691406 0.927119 0.695893303286
0.326804345026 0.00301071330548
0.69873 0.927078 0.696626324292
0.328322550786 0.00220670881555
0.706543 0.938517 0.708102134667
0.327142705262 7.13246526516e-05
0.714844 0.9487 0.714793014
0.335865197272 0.00741185531029
0.722656 0.965371 0.728012221711
0.342496207027 0.0102679862674
0.730957 0.981307 0.738462456438
0.347761258594 0.0131044726935
0.739746 0.997001 0.749439981257
0.343784859759 0.0091429459767
0.748535 1.00587 0.755378815067
0.338904675385 0.00575131985336
0.757328 1.01399 0.761683635562
0.336860587371 0.00539144513349
0.766602 1.02484 0.770735092622
0.337130322035 0.00580324798241
0.775878 1.03745 0.780380612438
0.33668092256 0.00983109934434
0.78564 1.05015 0.793363704889
0.340123106013 0.018119364867
0.795412 1.06595 0.809824360248
0.3305240424 0.0210578312487
0.80566 1.07195 0.822625452324
0.328897631816 0.0220552834415
0.816406 1.08492 0.834412065733
0.329814773596 0.0160779107352
0.826664 1.09931 0.83995503
0.332629980952 0.0206028846995
0.837892 1.1166 0.855154992267
0.333207713823 0.0283938991315
0.849125 1.13206 0.8732349696
0.327157195298 0.025370912597
0.86084 1.14247 0.8826802964
0.325573772746 0.0294947795638
0.872558 1.15664 0.898293905867
0.314770170091 0.0257222954998
0.884763 1.16326 0.907521135333
0.309842566624 0.0288629406654
0.897459 1.17553 0.923362305867
0.303680476051 0.0219288536937
0.910154 1.18655 0.930112633905
0.298486804485 0.0167976853697
0.923344 1.19895 0.938854042
0.301353562239 0.043475534661
0.937009 1.21938 0.977745967257
0.308853956399 0.0364381910802
0.951168 1.24494 0.985826841333
0.315149168273 0.0352879224812
0.965822 1.2702 0.999903851867
0.319790123746 0.0209667078848
0.980959 1.29466 1.0015264808
0.313987691875 0.0194319838569
0.99609 1.30885 1.0154460048
0.300627236604 0.00930589528677
1.012696 1.31714 1.02212004293
0.290933349411 0.009856392024
1.028318 1.32749 1.03845350533
0.280354298412 0.0324162956617
1.045898 1.33912 1.0798021388
0.274959402037 0.0300393981879
1.063477 1.35589 1.09542320907
0.276646522689 0.0412559675106
1.081051 1.38012 1.12565080493
0.269201204454 0.0408973398923
1.100582 1.39686 1.14559287613
0.258236877463 0.0399257227457
1.120115 1.40937 1.16483640093
0.253304739784 0.041224614904
1.139651 1.42833 1.1866326736
0.242455612129 0.0358392096716
1.161128 1.44265 1.20274190985
0.240540024048 0.0395491642525
1.182614 1.46708 1.22938539533
0.244716109663 0.0388258381062
1.205078 1.49998 1.25186616333
0.244228790602 0.04041453169
1.228512 1.52855 1.27816173716
0.238924915697 0.0354743675799
1.252925 1.55228 1.297371722
0.232458353379 0.0332519375376
1.278315 1.57547 1.32082145053
0.230058420187 0.0457481799197
1.304686 1.60484 1.36437300987
0.220646350838 0.0432043916863
1.332032 1.62594 1.38958163227
0.219312962968 0.0226580703296
1.361324 1.65988 1.39216897493
0.218452134831 0.0388103912989
1.390625 1.69441 1.4445957004
0.203294813665 0.0285705216108
1.421871 1.71093 1.46249459613
0.20633751225 0.0330905503149
1.455082 1.75532 1.50323146413
0.20128197983 0.0291068228594
1.489259 1.78902 1.5326065979
0.194122413445 0.0282851384073
1.525388 1.8215 1.5685338107
0.191439091923 0.0545647752651
1.563479 1.86279 1.64878988027
0.181902025779 0.0912494995041
1.602544 1.89405 1.74877533793
0.170947826462 0.0267774960764
1.644531 1.92566 1.6885674224
0.164735341532 0.0337001517343
1.688478 1.96663 1.7453799648
0.15853194463 0.0347763464593
1.734376 2.00933 1.79469126067
0.148382349972 0.0493966863765
1.783204 2.0478 1.87128836873
0.150572981268 0.0410994050383
1.834964 2.11126 1.91037992867
0.138913777765 0.0278539324717
1.890626 2.15326 1.94328736893
0.140174875337 0.0292703175178
1.948245 2.22134 2.00527074975
0.139352680215 0.0427264008444
2.009764 2.28983 2.09563398227
0.131257200766 0.0474512182058
2.076168 2.34868 2.1746847008
0.128458852496 0.0535122940062
2.146485 2.42222 2.2613483364
0.117614850361 0.0549320668588
2.222653 2.48407 2.3447479232
0.0963682238039 0.0351401751834
2.30273 2.52464 2.3836483356
0.0795479500933 0.0367830307969
2.390621 2.58079 2.47855528587
0.0606106956263 0.0239146906673
2.48438 2.63496 2.5437931792
0.0482111140286 0.00332903908406
2.585939 2.71061 2.594547692
0.0357043788565 0.000244973647017
2.6972658 2.79357 2.69792655904
0.00854518953305 0.0325228710533
2.8164033 2.84047 2.72480577864
0.00716973863112 0.0394165840244
2.9492149 2.97036 2.83296692309
0.00297191680938 0.0743425818975
3.03711395 3.04614 2.81132705744
0.0471987866965 0.125320788311
3.251948 3.09846 2.84441131309
0.0504848925212 0.129715569744
3.285161 3.11931 2.85902446918
0.0402494425153 0.102695890714
3.193361 3.06483 2.86541594773
0.0198305681778 0.0791506008955
3.1054733 3.04389 2.85967322224
0.0135581308066 0.0715543944627
3.0625018 3.02098 2.84336633816
0.0140915567785 0.0169751500293
2.9472684 2.9888 2.89723807673
0.0267644653607 0.00358395864271
2.8730445 2.94994 2.86274762733
0.0380131721148 0.00272213330365
2.802739 2.90928 2.81036842917
0.0415904543503 0.00717366040949
2.736325 2.85013 2.75595446632
0.0445091596657 0.00732812665653
2.671877 2.7908 2.69145685307
0.0536278448147 0.0108543780883
2.61133 2.75137 2.63967436313
0.0552289994849 0.0650092610997
2.552735 2.69372 2.38678358387
0.0601937188989 0.0550238296066
2.496091 2.64634 2.35874651413
0.0665963809687 0.0494013477337
2.443361 2.60608 2.3226556736
0.070225447007 0.0368991156548
2.39258 2.5606 2.30429591387
0.0812070053517 0.00322800638805
2.343751 2.53408 2.3513166432
0.0941314970969 0.00208540879364
2.296872 2.51308 2.30166191707
0.101794753265 0.00155852966144
2.251953 2.48119 2.25546273555
0.101943015561 0.000687016838925
2.208989 2.43418 2.21050661264
0.104961050557 0.00299917860142
2.166013 2.39336 2.17250925984
0.10083819475 0.0022454668778
2.126952 2.34143 2.12217599973
0.101681074347 0.00706122098009
2.087891 2.30019 2.10263405973
0.106796769819 0.0148775576938
2.050783 2.2698 2.0812936424
0.103055614872 0.0115970827395
2.01367 2.22119 2.0370226976
0.102510695931 0.0180948874231
1.979491 2.18241 2.0153096668
0.104224465908 0.0151594134134
1.945311 2.14806 1.97480077367
0.103672286557 0.00570933601521
1.913086 2.11142 1.9240084508
0.107516505193 0.0119453471582
1.881832 2.08416 1.90431113653
0.115965268263 0.00957577102877
1.851563 2.06628 1.86929314333
0.118590195619 0.0159587833543
1.822267 2.03837 1.85134816427
0.121749348365 0.0145687025488
1.793948 2.01236 1.8200834948
0.125074690265 0.0160812936684
1.765625 1.98646 1.79401853413
0.12062026379 0.00774174993963
1.73926 1.94905 1.752724916
0.125270449989 0.011917787985
1.712886 1.92746 1.73329981219
0.125869923864 0.00891401051494
1.687504 1.89991 1.7025464284
0.126401312261 0.0198672831118
1.663084 1.8733 1.69612496067
0.135667254599 0.0261448086698
1.639644 1.86209 1.68251217867
0.136213734601 0.0133597925187
1.61621 1.83636 1.63780223027
0.136515222912 0.00865526496689
1.593749 1.81132 1.60754331989
0.132649095793 0.00891767576899
1.572261 1.78082 1.58628191382
0.12740903431 0.00976921160597
1.550777 1.74836 1.56592686867
0.124939390098 0.0192534762093
1.530278 1.72147 1.55974117107
0.129931565463 0.0241918765229
1.509764 1.70593 1.54628802427
0.134492972245 0.0255849448252
1.490234 1.69066 1.52836155467
0.135858929953 0.0260004231993
1.470702 1.67051 1.5089408744
0.135465122285 0.0207877158273
1.452145 1.64886 1.4823317776
0.13551637701 0.0196183348795
1.434572 1.62898 1.4627159139
0.136974884209 0.0185758919744
1.416997 1.61109 1.4433189832
0.136050843994 0.0168327803892
1.399418 1.58981 1.42297409587
0.13416554938 0.0283396890688
1.382814 1.56834 1.4220025188
0.128320138661 0.0180776285895
1.366208 1.54152 1.3909058008
0.128903905573 0.0186257681355
1.34961 1.52358 1.37474752293
0.129147241844 0.0195674243191
1.333989 1.50627 1.3600917288
0.12603879377 0.0124781663425
1.318356 1.48452 1.33480666547
0.123838890551 0.0105901298821
1.30371 1.46516 1.31751645823
0.121198580669 0.0265896624844
1.289058 1.44529 1.25478238286
0.114863592422 0.0249775325662
1.274416 1.4208 1.24258423286
0.112518570399 0.00280427335309
1.260743 1.4026 1.264278468
0.118163185446 0.00671288447392
1.247072 1.39443 1.25544345027
0.116315346965 0.00305472428701
1.233397 1.37686 1.23716468777
0.119555208944 0.00489832251135
1.220708 1.36665 1.22668742148
0.121012643977 0.00673309141558
1.208006 1.35419 1.21613961483
0.119444565287 0.00611577897154
1.195316 1.33809 1.20262628846
0.121586918526 0.00879519022328
1.182619 1.32641 1.19302035907
0.120917449684 0.00797658378441
1.170898 1.31248 1.180237766
0.120201867708 0.0069842407788
1.159175 1.29851 1.1672709573
0.115394972718 0.00245875133872
1.147459 1.27987 1.15028031635
0.111759733742 0.000858373454018
1.13574 1.26267 1.13476511093
0.111595063449 0.00157092930193
1.124996 1.25054 1.12322871082
0.114978572269 0.00155402419777
1.113277 1.24128 1.1150070594
0.118572676341 0.00402486319996
1.102539 1.23327 1.10697656865
0.118566144509 0.00348126833527
1.092774 1.22234 1.09657823952
0.119258356292 0.00488623645287
1.082029 1.21107 1.08731604954
0.115189701063 0.0018184271973
1.072266 1.19578 1.07421583766
0.114223273832 0.00170910374823
1.062498 1.18386 1.06431391931
0.112697462787 0.000972663772604
1.05273 1.17137 1.05375395233
0.109568499009 0.00162413263225
1.042964 1.15724 1.04127008813
0.110661592483 0.00128543069262
1.033204 1.14754 1.03453211213
0.108150057106 0.000263310532753
1.02441 1.1352 1.02414026206
0.109751037549 0.00344342906365
1.014651 1.12601 1.01814487874
0.109951235516 0.0020144369668
1.005855 1.11645 1.0078812315
0.109618578951 0.00367520763899
0.997559 1.10691 1.00122523646
0.107924204667 0.00202726752599
0.988768 1.09548 0.990772497257
0.104496335922 0.000393846946772
0.980465 1.08292 0.980851153147
0.0979339651424 0.00266321193979
0.9721714 1.06738 0.96958230152
0.093899593262 0.00564745264918
0.9638636 1.05437 0.958420225959
0.0952709953278 0.00208419320623
0.9555626 1.0466 0.953571022921
0.0962086820732 0.00110157119104
0.9477575 1.03894 0.946713477642
0.0985199652658 0.00136271182882
0.9399374 1.03254 0.941218263813
0.098278248575 0.0218269631619
0.9326143 1.02427 0.91225816203
0.0971890727239 0.0325678023669
0.9248087 1.01469 0.894689713031
0.0980366938679 0.00503304383841
0.917483 1.00743 0.91286526784
0.100079382301 0.002586238211
0.9101525 1.00124 0.907798628827
0.100705956056 0.00690535935573
0.9028324 0.993753 0.89659801784
0.101769427542 0.0098010553002
0.895996 0.987181 0.887214293655
0.318790634109 0.0544418905575
0.506348 0.667767 0.5339145424
0.30708459457 0.0756988247165
0.510742 0.667583 0.549404569133
0.310929023332 0.0641787587781
0.514648 0.674667 0.547677469848
0.314027932175 0.0507514295861
0.519043 0.682037 0.545385174267
0.318188591581 0.0239539116381
0.523438 0.68999 0.5359763876
0.332804756059 0.0149254111157
0.527832 0.703497 0.5357101096
0.336191136489 0.183921249342
0.532227 0.711157 0.630114854773
0.332379216655 0.00422658318856
0.536622 0.714984 0.538890077524
0.331670412705 0.00191404046144
0.541016 0.720455 0.542051526514
0.323703329193 0.00261322221542
0.545898 0.722607 0.544471447219
0.31969330823 0.00775494607182
0.550781 0.726862 0.546509723048
0.319032724812 0.00565092143728
0.555664 0.732939 0.55252398639
0.321846339379 0.0101555551308
0.560547 0.740957 0.554854334038
0.331823567904 0.00728050207049
0.56543 0.753053 0.561313385714
0.337142937299 0.00337245407346
0.570313 0.76259 0.5683896456
0.337414275887 0.000477741450328
0.575684 0.769928 0.575959028109
0.332669024447 0.00185795302551
0.581055 0.774354 0.579975427105
0.326276461139 0.00462448436234
0.586426 0.777763 0.583714082133
0.323136142968 0.00456088298296
0.591797 0.783028 0.589097883133
0.321582984192 0.00556631648912
0.597656 0.789852 0.594329257552
0.327369541713 0.00749949385593
0.603028 0.800441 0.598505595219
0.33356928297 0.0102800740805
0.608887 0.811993 0.602627596533
0.342512192027 0.00314110239568
0.614746 0.825304 0.616676980133
0.346528866806 0.00738733206092
0.621094 0.836321 0.625682227619
0.345704788549 0.00145571032249
0.626954 0.843695 0.62786666341
0.34370070472 0.00333048266148
0.633301 0.850967 0.631191802
0.343492045625 0.00477777477017
0.639648 0.859362 0.636591905924
0.346650497151 0.00114071970845
0.646484 0.870588 0.64574654296
0.344823363742 0.0286613613339
0.65332 0.8786 0.672045040587
0.351840622859 0.0487692753324
0.659668 0.891766 0.69183953032
0.363233741934 0.0557041772815
0.666992 0.909266 0.704146240613
0.36239069911 0.0456955805141
0.673828 0.918017 0.704618961627
0.363008550221 0.0152711375239
0.681152 0.928416 0.691553965867
0.350961615275 0.0113779025575
0.688477 0.930106 0.696310424219
0.332879020062 0.00155608183311
0.696289 0.928069 0.695205517337
0.334783880745 0.00392143562533
0.704102 0.939824 0.706863090667
0.334228572552 0.00473055777961
0.711914 0.949856 0.715281750311
0.335476211964 0.00714911365202
0.720215 0.96183 0.725363898889
0.340777690538 0.00645194101477
0.728516 0.976778 0.73321634226
0.340064086469 0.00805146559296
0.736817 0.987382 0.742749456724
0.339404457582 0.00549063517908
0.745606 0.998668 0.749699850533
0.333250264781 0.000758042288836
0.754397 1.0058 0.753825135171
0.339611795163 0.00638971398458
0.763669 1.02302 0.768548626489
0.338695446301 0.00818114488917
0.772954 1.03475 0.779277648667
0.336623094378 0.00908403124786
0.782225 1.04554 0.789330756343
0.343570420882 0.0186958969809
0.792478 1.06475 0.807294087048
0.332345275208 0.0209247428903
0.802247 1.06887 0.81903381221
0.331778461538 0.0228043474051
0.8125 1.08207 0.831028532267
0.32985843705 0.0171395792387
0.823238 1.09479 0.837347952933
0.330923218043 0.0198421971618
0.833985 1.10997 0.8505330948
0.331167409872 0.0274726228322
0.845213 1.12512 0.868433217962
0.32636509611 0.0306147838123
0.856936 1.13661 0.883170910381
0.32594643443 0.0331372277064
0.868655 1.15179 0.897439818533
0.319127185161 0.0254208191253
0.88037 1.16132 0.902749726533
0.311767274682 0.0275516983418
0.89307 1.1715 0.917675595238
0.306165168487 0.0264049632497
0.905766 1.18308 0.929682717943
0.299423469932 0.013258100476
0.918946 1.1941 0.9311294784
0.301305895132 0.0231422545375
0.932617 1.21362 0.95419986
0.311459818301 0.0380470400339
0.946289 1.24102 0.982292495467
0.317677151875 0.0400281000553
0.960941 1.26621 0.999405642495
0.322608849851 0.0246609695838
0.975587 1.29032 0.999645921333
0.311858613495 0.0167140143582
0.991212 1.30033 1.0077791316
0.298329426721 0.00682942592666
1.00684 1.30721 1.0137161392
0.287901586805 0.00865732223351
1.02344 1.31809 1.03230024987
0.280064920518 0.0136523283217
1.040041 1.33132 1.0542399812
0.281685679571 0.0364499536536
1.057615 1.35553 1.09616501773
0.286560911912 0.0581952430202
1.075192 1.3833 1.13776305973
0.278464 0.0589641529295
1.09375 1.39832 1.15824204227
0.269104565694 0.0492969779717
1.113281 1.41287 1.16816238893
0.26212135256 0.04870859549
1.132815 1.42975 1.1879928276
0.252356414646 0.0435571886818
1.154296 1.44559 1.20457388867
0.251354417741 0.0448352998543
1.175782 1.47132 1.22849853853
0.253262638994 0.0455139143845
1.197267 1.50049 1.25175930773
0.249683583449 0.0409981332584
1.220701 1.52549 1.27074746227
0.246835646363 0.0398201180074
1.24512 1.55246 1.29470082533
0.244128737305 0.0392631651636
1.269531 1.57946 1.31937680533
0.24258619918 0.0675934003861
1.295894 1.61026 1.383487882
0.231673770442 0.0521911331782
1.32324 1.6298 1.39230139507
0.22476627078 0.0262314133613
1.351564 1.65535 1.38701743397
0.219483757621 0.0278354573915
1.380863 1.68394 1.4192999532
0.202364689978 0.0326943664169
1.412109 1.69787 1.45827700907
0.206731697928 0.0373307569156
1.444331 1.74292 1.49824896947
0.198689171656 0.0185988231589
1.477539 1.77111 1.50501948657
0.191870419608 0.0220168436604
1.512698 1.80294 1.54600283537
0.185561289607 0.0307094490536
1.549806 1.83739 1.5973996884
0.17802440977 0.0739341395909
1.588872 1.87173 1.70634388424
0.16789906521 0.0237720625517
1.629884 1.90354 1.6686297044
0.16506421369 0.0299702752744
1.672852 1.94898 1.72298783493
0.160800467783 0.0355743383302
1.718745 1.99512 1.77988821613
0.154097614572 0.0247303325048
1.766601 2.03883 1.81028963013
0.156496198386 0.037179625242
1.817386 2.1018 1.8849557304
0.143911833539 0.0306414779494
1.871097 2.14037 1.92843017747
0.141350137683 0.035521028544
1.928707 2.20133 1.9972166564
0.135964103108 0.0435708628985
1.989253 2.25972 2.07592646973
0.132354172223 0.0508455005247
2.054684 2.32663 2.1591554364
0.129832613378 0.0417987266427
2.123049 2.39869 2.2117897448
0.118560790002 0.0548955290549
2.197261 2.45777 2.31788080507
0.102662265376 0.0422651898229
2.275393 2.50899 2.37156291707
0.082702474705 0.031549076764
2.361332 2.55662 2.43582984453
0.0701306621239 0.0138976028659
2.453121 2.62516 2.48721350144
0.0593426324497 0.00488977202268
2.55078 2.70215 2.56325273268
0.0446128959446 0.00639913697991
2.6582 2.77679 2.67521018592
0.0428267893257 0.0110333970481
2.775389 2.89425 2.7447670312
0.0363995195611 0.0171274887667
2.902346 3.00799 2.85263610149
0.0422155951583 0.0278687121849
3.005856 3.13275 2.92208666427
0.00578251052197 0.0853615814632
3.1972618 3.21575 2.9243384764
0.0422985268794 0.15057778848
3.322267 3.18174 2.8220073824
0.044972532741 0.124813817281
3.269529 3.12249 2.8614466048
0.028825976489 0.0904203624784
3.1796876 3.08803 2.89217909464
0.00130054886176 0.0615629823766
3.05468723 3.05866 2.86663157389
0.012073809987 0.0306939412293
3.0117171 3.04808 2.91927563233
0.0244084596408 0.0150228041481
2.9355478 3.0072 2.89144764033
0.036253820781 0.00228241672567
2.861326 2.96506 2.85479526168
0.0410674233793 0.0063590885435
2.79102 2.90564 2.80876834331
0.0397543864156 0.0105298063634
2.724605 2.83292 2.75329456307
0.0495246252033 0.021691489127
2.66211 2.79395 2.71985513012
0.0543469445099 0.00929642992821
2.601563 2.74295 2.62574824813
0.0580821079612 0.0560000500727
2.542969 2.69067 2.40056260867
0.0664510961584 0.0487111739122
2.488281 2.65363 2.36707391147
0.0709855798544 0.0465104286737
2.435551 2.60844 2.32227247893
0.0802969354162 0.00908841934265
2.384761 2.57625 2.406434708
0.0897953452452 0.00317041137863
2.335934 2.54569 2.32852812827
0.0979461046322 0.000774247954223
2.289065 2.51327 2.28729269611
0.0989574606887 0.00702102598654
2.244136 2.46621 2.25989213717
0.101886723879 0.00984088346955
2.20117 2.42544 2.17950854253
0.09963817428 0.0027484877944
2.160156 2.37539 2.1542188376
0.101450477914 0.00371104068624
2.121094 2.33628 2.11322253387
0.106404704635 0.00833612566954
2.082032 2.30357 2.0993880804
0.103849774442 0.0107553018326
2.044925 2.25729 2.0669187856
0.10460486111 0.017359204999
2.007813 2.21784 2.04266703747
0.10618899572 0.0155743802289
1.973632 2.18321 2.0043700952
0.105098137839 0.0147990240328
1.940434 2.14437 1.9691505294
0.110468272784 0.00539657758465
1.908204 2.119 1.91850177093
0.120169508412 0.0133127556998
1.876957 2.10251 1.90194447
0.119848116538 0.0142033003751
1.846679 2.068 1.87290793653
0.125499964509 0.0203809447195
1.817379 2.04546 1.85441890093
0.126512105226 0.0145696951811
1.789062 2.0154 1.815128088
0.122569629515 0.0130912101471
1.761717 1.97765 1.78478000747
0.127042603007 0.0150957660917
1.735347 1.95581 1.7615433924
0.127209723221 0.0128154415938
1.708981 1.92638 1.73088234619
0.127252553919 0.0182203388232
1.683589 1.89783 1.71426456202
0.133291465161 0.0260717826198
1.659176 1.88033 1.702433676
0.133731522125 0.0135259488322
1.63574 1.85449 1.65786493554
0.134126377553 0.0135609776457
1.613277 1.82966 1.63515461333
0.13063987287 0.00954512275461
1.590816 1.79864 1.606000534
0.127965910953 0.00487961014127
1.568363 1.76906 1.576016
0.12897244565 0.019483904685
1.54785 1.74748 1.57800816187
0.131856569782 0.0224719491529
1.527349 1.72874 1.56167150907
0.137453213347 0.0306643368462
1.50684 1.71396 1.55304624933
0.139672857735 0.0312995007521
1.487304 1.69504 1.53385587267
0.137690322475 0.028525940087
1.467772 1.66987 1.50964157613
0.137983000534 0.0224137725391
1.449222 1.64919 1.48170453227
0.140009653285 0.0223816352888
1.431637 1.63208 1.4636793772
0.138335225043 0.0200781556718
1.414065 1.60968 1.4424568172
0.137927626915 0.0178433613131
1.396486 1.5891 1.42140400427
0.133902126343 0.0281646225049
1.379881 1.56465 1.41874482747
0.132551154014 0.0174528255892
1.363285 1.54399 1.38707817533
0.132338122396 0.0209657818204
1.347654 1.526 1.37590861973
0.131153202255 0.0220373050657
1.33203 1.50673 1.36138435147
0.129257333419 0.0152059672618
1.316405 1.48656 1.33642221133
0.124038898077 0.0163404292669
1.301761 1.46323 1.28048966646
0.116558297018 0.0334661276357
1.287107 1.43713 1.24403251286
0.113784840895 0.00608849430854
1.272463 1.41725 1.28021038373
0.116716145438 0.00708924858204
1.258789 1.40571 1.26771286813
0.115607795264 0.00390719419109
1.245115 1.38906 1.2499799061
0.118899631489 0.00345416490044
1.231442 1.37786 1.23569560373
0.11901446645 0.00220810283877
1.218751 1.3638 1.22144212754
0.12053211636 0.00558282207843
1.206052 1.35142 1.21278517373
0.124772805547 0.00852945632825
1.193361 1.34226 1.20353972053
0.126527106781 0.0119623988987
1.180664 1.33005 1.19478757373
0.12570736861 0.00972522265804
1.168945 1.31589 1.1803132504
0.121337682819 0.0076065933015
1.157225 1.29764 1.16602753993
0.115144245669 0.00174330066295
1.145511 1.27741 1.14750797009
0.114732207432 0.000692569804349
1.133788 1.26387 1.13300277267
0.115815586923 0.000867398427844
1.123044 1.25311 1.1240181266
0.118502202643 0.00318043323073
1.1123 1.24411 1.11583759588
0.11978161939 0.00367752841925
1.101563 1.23351 1.10561402924
0.121175923778 0.00460875474125
1.090819 1.223 1.09584631724
0.118020070754 0.00342363542279
1.080079 1.20755 1.08377679672
0.11522517245 0.00267491383139
1.070313 1.19364 1.07317599505
0.112898450421 0.000789440066496
1.060546 1.18028 1.0613832375
0.106934339565 0.00395270366803
1.050785 1.16315 1.04663155828
0.10646820651 0.00286314929668
1.041015 1.15185 1.03803441863
0.104294121921 0.0029217343118
1.032225 1.13988 1.0292091128
0.104549606734 0.001228967522
1.022462 1.12936 1.02120542741
0.106657564464 0.00104156786764
1.013674 1.12179 1.01472981027
0.107258826117 0.00244419051369
1.004887 1.11267 1.00734313527
0.10711772318 0.00252893499738
0.996091 1.10279 0.99861004939
0.105678803771 0.00190651583151
0.987303 1.09164 0.9891853088
0.0986118400234 0.000840372555467
0.9790082 1.07555 0.978185468377
0.0961736117471 0.00174780990192
0.9707039 1.06406 0.969007294112
0.0945775383944 0.00211402463977
0.9623987 1.05342 0.960364165435
0.0948310973893 0.00483853671812
0.9545856 1.04511 0.949966802524
0.098964355983 0.0050118435525
0.9467732 1.04047 0.942028120842
0.0979782890066 0.012199915597
0.9389621 1.03096 0.927506841631
0.097171344221 0.024475948115
0.931149 1.02163 0.908358245389
0.0977055227873 0.000141826259266
0.923827 1.01409 0.923695977072
0.09635522254 0.000436878142531
0.9165004 1.00481 0.916100001008
0.09680909206 0.000534936364949
0.9091801 0.997197 0.909666453498
0.0981022577997 0.00614749394
0.9018559 0.99033 0.89631174632
0.314709391714 0.0861935964931
0.505371 0.664416 0.548930744053
0.294941652578 0.0758459029827
0.509277 0.659484 0.547903573933
0.295648344453 0.064383852965
0.513184 0.664906 0.5462247632
0.304412088613 0.0692825076542
0.517578 0.675135 0.553437101747
0.309164093093 0.0237393197336
0.521972 0.683347 0.5343632602
0.322609510095 0.0057793929584
0.526367 0.696178 0.529409081733
0.330980740897 0.169759377348
0.530762 0.706434 0.62086382664
0.327209262346 0.00247207276276
0.535156 0.710264 0.536478944571
0.331251355294 0.00059435126438
0.539551 0.718278 0.539230317181
0.326234217554 0.00214976339779
0.544434 0.722047 0.543263595714
0.322195660571 0.00695748444506
0.548828 0.725658 0.545009537727
0.319695653509 0.00673448475055
0.553711 0.73073 0.549982041714
0.32181154828 0.00878112618467
0.558594 0.738356 0.5536889156
0.334159034692 0.00500027460333
0.563965 0.752419 0.561145020133
0.343067040756 0.0022919355476
0.568848 0.764001 0.570151762952
0.342470381509 0.00513513388171
0.574219 0.770872 0.577167691442
0.342423860432 0.00289485415037
0.579101 0.777399 0.580777412933
0.339877120072 0.000364988174532
0.584473 0.783122 0.584686325733
0.33207311098 0.00100203926743
0.589843 0.785714 0.589251954152
0.327831150758 0.00117284744723
0.595703 0.790993 0.595004331257
0.327866452384 0.00518104526231
0.601074 0.798146 0.5979598084
0.326742820048 0.00796608800129
0.606933 0.805244 0.602098118311
0.336916381225 0.00271503754123
0.612793 0.819253 0.611129244
0.345659550894 0.00676275743328
0.619141 0.833153 0.6233281004
0.3421872 0.00407047305143
0.625 0.838867 0.627544045657
0.339989989673 0.00169177611502
0.631348 0.846 0.632416099467
0.338717821658 0.00507760428614
0.637696 0.853695 0.634458032057
0.339096923653 0.0053812717671
0.644043 0.862436 0.640577229587
0.340195335846 0.00421816630536
0.650879 0.872305 0.648133484133
0.34838341835 0.0340609920971
0.657715 0.886852 0.680117425417
0.353806335114 0.0539767003436
0.66455 0.899672 0.700420216213
0.362157742107 0.0616169501048
0.671387 0.914535 0.71275581928
0.369996950101 0.0459489708889
0.678711 0.929832 0.709897071981
0.357608576822 0.0101317935257
0.686035 0.931367 0.692985764971
0.341704523181 0.000900055096464
0.693848 0.930939 0.694472501429
0.341319961436 0.00567851947474
0.701172 0.940496 0.705153618857
0.331856180573 0.000399968991068
0.709473 0.944916 0.7097567672
0.337355444489 0.00509330941598
0.717285 0.959265 0.720938354444
0.342680261196 0.00991449191872
0.725586 0.97423 0.732779816533
0.337352122809 0.00801517765248
0.733886 0.981464 0.739768226667
0.342701720133 0.0120983355214
0.742675 0.997191 0.751660131333
0.337705232173 0.0059143689801
0.751466 1.00524 0.7559104472
0.343550971123 0.0104310951716
0.760254 1.02144 0.768184281829
0.347030005328 0.0181305385538
0.76953 1.03658 0.783481993333
0.343161006857 0.0173983313144
0.779296 1.04672 0.79285445
0.346237196888 0.0232661360816
0.789066 1.06227 0.807424516933
0.342386562364 0.0290442978612
0.798831 1.07234 0.822032485505
0.338249162327 0.027528549964
0.809087 1.08276 0.831359991905
0.334603524659 0.0247750174021
0.819824 1.09414 0.840135153867
0.336283132566 0.025488042156
0.830565 1.10987 0.851734475733
0.331977516097 0.024133931446
0.841313 1.12061 0.861617190267
0.330994204149 0.0290923200285
0.853024 1.13537 0.8778404472
0.330537106889 0.031495579571
0.86426 1.14993 0.8914803696
0.320343974233 0.0264654182369
0.876461 1.15723 0.899656906933
0.317332589148 0.0372995042387
0.888667 1.17067 0.921813838533
0.310686989872 0.0359482538559
0.901367 1.18141 0.933769569733
0.302894982002 0.0249256014264
0.914548 1.19156 0.937343658933
0.308209034055 0.0280458340532
0.927734 1.21367 0.95375307381
0.311720121075 0.0327832044617
0.941893 1.2355 0.9727712708
0.312263481923 0.0427247419438
0.956058 1.2546 0.996905331333
0.314735166709 0.0401104673407
0.970705 1.27622 1.0096404312
0.30802642203 0.0121374149798
0.985844 1.28951 0.997809597733
0.298219384664 0.0124551444822
1.001957 1.30076 1.0144365192
0.289440659294 0.011251631611
1.017573 1.3121 1.02902235653
0.279505231676 0.0179476350852
1.034181 1.32324 1.0527421032
0.276965540585 0.029877736503
1.051759 1.34306 1.08318317827
0.273832635702 0.0448544662774
1.069332 1.36215 1.11729631613
0.266749088837 0.0522709125013
1.087895 1.37809 1.14476026436
0.266808382184 0.0533271086962
1.106442 1.40165 1.1654453528
0.258583633812 0.0478992736063
1.12598 1.41714 1.1799136241
0.253038635481 0.0469693227561
1.146485 1.43659 1.200334624
0.251474786081 0.0546752568711
1.167966 1.46168 1.23182484107
0.247130236243 0.0509263339519
1.190429 1.48462 1.2510531848
0.245813731456 0.0501968111949
1.212894 1.51104 1.27377741112
0.248602714818 0.0425062822209
1.236326 1.54368 1.28887762187
0.24393385194 0.0383262037958
1.261715 1.56949 1.31007174622
0.243573756609 0.0412139500144
1.287105 1.60061 1.34015168113
0.236586195897 0.0370355228548
1.313479 1.62423 1.36212438152
0.224794138624 0.0180566552396
1.341801 1.64343 1.36602943806
0.224784807505 0.0213594243446
1.371098 1.6793 1.400383864
0.209144240286 0.0347328082731
1.401363 1.69445 1.4500362724
0.212106194097 0.0361240620345
1.432622 1.73649 1.484374126
0.202838555453 0.0269434866768
1.465816 1.76314 1.50531019387
0.190098182717 0.0187378037993
1.500977 1.78631 1.52910201253
0.18122551 0.0194011689058
1.537107 1.81567 1.56692867253
0.171904045883 0.019356264024
1.57617 1.84712 1.60667876267
0.166873323236 0.0432320224872
1.616208 1.88591 1.6860799406
0.163876492582 0.0439504992562
1.6582 1.92994 1.73107871787
0.16239129554 0.0361043662684
1.703127 1.9797 1.76461732101
0.1565498932 0.0330641187454
1.749998 2.02396 1.80786014168
0.155428159321 0.0394100113216
1.799809 2.07955 1.87073949307
0.145174271635 0.0342137457835
1.852539 2.12148 1.9159212984
0.142918799779 0.037842339958
1.909182 2.18204 1.98142991429
0.140858770435 0.0477091353798
1.968745 2.24606 2.06267212173
0.135737958658 0.0525586732386
2.031252 2.30697 2.13801191013
0.137350400646 0.0407948302731
2.099608 2.38799 2.185261152
0.130366318581 0.0886151891093
2.17188 2.45502 2.36434155692
0.112652204606 0.0656299010271
2.248043 2.50129 2.39558183959
0.0980619006555 0.0422063518133
2.332027 2.56071 2.430453352
0.088798206556 0.0382584497123
2.419925 2.63481 2.51250757892
0.0756863551975 0.0206978133711
2.517574 2.70812 2.5696822768
0.0644699282514 0.0111444716375
2.621098 2.79008 2.65030875232
0.0672331816475 0.0105045988138
2.734379 2.91822 2.7631025544
0.0478773128776 0.0247274652316
2.859371 2.99627 2.78866600301
0.0296024609702 0.0207842922487
2.9941362 3.08277 2.93190519819
0.0194403822264 0.0584978462422
3.1425771 3.20367 2.958743108
0.019360240866 0.105683417784
3.3085952 3.24454 2.9589315512
0.0640699845754 0.122822915654
3.404293 3.18618 2.986167808
0.0452918180858 0.107670075966
3.255864 3.1084 2.90530487578
0.0322124184503 0.0752401787837
3.166015 3.06403 2.92780346537
0.00213732904518 0.0421763362808
3.04296618 3.04947 2.9146250151
0.00558003351933 0.035374742812
2.9999999 3.01674 2.8938756751
0.0281650418687 0.0136035718964
2.9238302 3.00618 2.88405566566
0.0439267744383 0.0118475782247
2.849606 2.97478 2.88336692999
0.0435264406102 0.00501126575609
2.781252 2.90231 2.79518959291
0.0520767338038 0.0221123534352
2.71484 2.85622 2.7748715016
0.0568334170328 0.0455260847219
2.652348 2.80309 2.53159698024
0.0571176015986 0.105202138494
2.591793 2.73983 2.31913083387
0.0642636023402 0.0403429667859
2.535152 2.69807 2.43287644707
0.0730116546602 0.0320803398715
2.480467 2.66157 2.4008927756
0.0816991633357 0.00818124804344
2.427736 2.62608 2.4078740896
0.092442454592 0.0266567358408
2.376949 2.59668 2.3135872984
0.0987893266945 0.00953643405898
2.328126 2.55812 2.35032802008
0.0948556962691 0.0106417020168
2.283205 2.49978 2.25890781275
0.0982549978153 0.00831720968828
2.238278 2.4582 2.21966177253
0.0970275778317 0.00811946603842
2.195314 2.40832 2.17748922253
0.102636040054 0.00591140024967
2.154292 2.3754 2.14155711773
0.109526948406 0.0123236502137
2.113279 2.34474 2.1393223112
0.105708004924 0.0140249060161
2.076172 2.29564 2.10529011717
0.106077206088 0.0186361657664
2.039062 2.25536 2.07706229744
0.104691984209 0.0119870731193
2.003907 2.2137 2.02792797973
0.105177289979 0.0139632450744
1.968752 2.17582 1.99624216667
0.111233385153 0.0197860083708
1.935543 2.15084 1.89724633
0.120618454872 0.0128879879621
1.903324 2.1329 1.8787939832
0.121196193309 0.00663341080288
1.872072 2.09896 1.85965377737
0.124917675509 0.00278958090025
1.841797 2.07187 1.83665915827
0.12506775673 0.0170502268825
1.813473 2.04028 1.8443931261
0.119933227274 0.0104572293053
1.78516 1.99926 1.80382782747
0.124273954523 0.014629475844
1.75781 1.97626 1.78352583893
0.124091505617 0.0138046545655
1.730473 1.94521 1.754361582
0.12529419389 0.0120105347755
1.705083 1.91872 1.72556195867
0.129848751403 0.0125218459414
1.679685 1.89779 1.7007177568
0.130484816942 0.0123558105621
1.656254 1.87237 1.67671836067
0.134115192948 0.015746556149
1.631836 1.85069 1.6575317972
0.131602182962 0.0122037102234
1.609373 1.82117 1.62901332173
0.128154004856 0.007659409927
1.586911 1.79028 1.59906580187
0.127546737838 0.0196646824672
1.565434 1.7651 1.59621776253
0.130474207307 0.0237815305597
1.543945 1.74539 1.5806623752
0.133297012025 0.024039723558
1.52344 1.72651 1.56006307646
0.137060610252 0.0321887397954
1.503904 1.71003 1.55231277453
0.138140015549 0.0180841551655
1.484378 1.68943 1.51122172208
0.136240135441 0.0137432511401
1.46484 1.66441 1.484971664
0.137785123419 0.0227829464435
1.447268 1.64668 1.48024102933
0.140434377865 0.0233396642659
1.42871 1.62935 1.46205561173
0.138249292058 0.00944963135979
1.411132 1.60622 1.4244666772
0.135504324545 0.0206040461106
1.393557 1.58239 1.42226991269
0.132794315548 0.0167419369248
1.376949 1.5598 1.40000179331
0.129335092395 0.0134357292221
1.361332 1.5374 1.37962248813
0.128980082946 0.0162587851165
1.344727 1.51817 1.36659062733
0.128374280903 0.0184147873721
1.329098 1.49972 1.35357305707
0.124401841074 0.0111555318194
1.31445 1.47797 1.2997866112
0.116877857388 0.0222638592669
1.298826 1.45063 1.26990912072
0.115729701865 0.00823031389038
1.284182 1.4328 1.29475122095
0.117897537209 0.00709825419189
1.27051 1.4203 1.27952840293
0.11914891247 0.00602829424794
1.256839 1.40659 1.26441559531
0.122850850168 0.00604569224675
1.243166 1.39589 1.25068179905
0.122431052825 0.00309283755288
1.229492 1.38002 1.23329461903
0.123717948718 0.00456193074732
1.2168 1.36734 1.22235095733
0.125893924181 0.00503217974793
1.204101 1.35569 1.21016025267
0.128878197488 0.00822814125183
1.191404 1.34495 1.2012070404
0.131600536518 0.0105653958906
1.178711 1.33383 1.19116454836
0.127994988822 0.00830412802384
1.166991 1.31636 1.17668184267
0.122677390818 0.00329465038885
1.155274 1.297 1.15908022393
0.120344541122 0.00252840643693
1.14355 1.28117 1.14644135918
0.121916525304 0.00298110969748
1.13184 1.26983 1.1352141392
0.124257979921 0.00438006420169
1.121095 1.2604 1.12600546808
0.126480611554 0.00785016265112
1.110352 1.25079 1.1190684438
0.127635136426 0.0101173626119
1.099611 1.23996 1.11073616322
0.122060351027 0.00604395943291
1.088863 1.22177 1.0954440438
0.119043647484 0.00519080819554
1.0791 1.20756 1.08470140112
0.116101737711 0.00483267965788
1.069338 1.19349 1.074505768
0.110912735524 0.000273895706981
1.058598 1.17601 1.05830805455
0.108001550758 0.00311415592197
1.049809 1.16319 1.04653973109
0.107876205237 0.00256656295311
1.040044 1.15224 1.0373746616
0.107322456562 0.00161000838939
1.030269 1.14084 1.03192774173
0.107027723418 0.00126792707814
1.021483 1.13081 1.02277816596
0.107614404675 0.00199248760595
1.012699 1.12168 1.01471679021
0.10639494363 0.00126522030538
1.002933 1.10964 1.0042019312
0.104160445754 0.000234926858825
0.994629 1.09823 0.994395334933
0.0985436867119 0.00133129759105
0.9863331 1.08353 0.98501999712
0.0977237783377 0.000797774274657
0.977541 1.07307 0.976761142938
0.0963429613187 0.00083813159253
0.9692405 1.06262 0.968428148916
0.0953516566635 0.00301483523311
0.9614264 1.0531 0.958527857815
0.100976743483 0.000820817967361
0.9531264 1.04937 0.953908743274
0.0978826533716 0.00660538752807
0.9453105 1.03784 0.939066357813
0.0964295904789 0.0167605273664
0.9374975 1.0279 0.921784547495
0.0984030255724 0.00108848320058
0.9301777 1.02171 0.9291652172
0.0960640267834 0.000998769198856
0.922364 1.01097 0.921442771247
0.0982023970953 0.00111677362625
0.9150408 1.0049 0.914018906568
0.0974805299565 0.00243274316785
0.9082029 0.996735 0.9059934756
0.312027814656 0.0820853626827
0.503907 0.66114 0.545270388853
0.296780507785 0.0772923212547
0.507813 0.658522 0.547063045533
0.293561001704 0.0622003915084
0.512207 0.662571 0.544066475933
0.301635494553 0.0653322191846
0.516113 0.671791 0.54983180764
0.30132870196 0.0187459769558
0.520508 0.677352 0.530265430973
0.31072085837 0.00432146680986
0.524902 0.688 0.522633653429
0.322474905393 0.135777646778
0.529297 0.699982 0.601163701107
0.315451608793 0.00681871541388
0.533692 0.702046 0.530052906133
0.324429552153 0.00151652437219
0.538086 0.712657 0.537269979467
0.325294814253 0.00448005687249
0.542969 0.719594 0.540536468
0.321432029567 0.0062028136228
0.547363 0.723303 0.543967809327
0.317226380997 0.0102152862288
0.552246 0.727433 0.546604649041
0.316196637039 0.00687368511024
0.557128 0.73329 0.553298477562
0.325807989865 0.00593978301768
0.562012 0.74512 0.558673770667
0.335908766174 0.000221903527108
0.566895 0.75732 0.566769204
0.34004351131 0.00234932203744
0.572265 0.76686 0.573609434776
0.339233809469 0.00279666845399
0.577637 0.773591 0.579252459176
0.341787762775 0.0020521458825
0.583008 0.782273 0.584204417467
0.335465745718 0.00251333035339
0.588379 0.78576 0.5869002092
0.330790736842 0.00194683104561
0.59375 0.790157 0.592594069067
0.328639163188 0.00489594215193
0.599609 0.796664 0.596673349022
0.324071334472 0.00969374795792
0.604981 0.801038 0.599116466667
0.329960382424 0.00930255909895
0.61084 0.812393 0.6051576248
0.339146001534 0.00100110340161
0.616699 0.82585 0.616081620533
0.336809261581 0.00193961012037
0.623047 0.832895 0.624255468267
0.336427839433 0.00338970480722
0.629395 0.841141 0.631528463257
0.333888590026 0.00136025326836
0.635742 0.848009 0.636606770133
0.336278403339 0.00344128588016
0.64209 0.858011 0.639880384749
0.334820499139 0.00766610333405
0.648437 0.865547 0.643466014952
0.340861990557 0.00188872009
0.655274 0.878632 0.654036370832
0.344002271529 0.0246253308803
0.662109 0.889876 0.678413653204
0.356320773756 0.053214129632
0.668945 0.907304 0.704542325947
0.362870396248 0.0588270049541
0.676269 0.921667 0.716051879813
0.355856481854 0.0248903150656
0.683593 0.926854 0.700607845147
0.347764857769 0.00316722555044
0.690918 0.931195 0.693106293143
0.338797532666 0.000233948126749
0.69873 0.935458 0.698893466575
0.334116961034 0.000784136630918
0.706543 0.942611 0.705988973752
0.337656574593 0.00310156062866
0.714356 0.955563 0.716571618444
0.341612053314 0.00819541687577
0.722656 0.969524 0.728578467178
0.345262443618 0.0120400986
0.730957 0.983329 0.739757794352
0.365574810914 0.375760770863
0.372500101936 0.393019614448
0.378752102924 0.430136667073
0.380616076114 0.412609847759
0.3850007064 0.328599177875
0.389807375743 0.338835886374
0.393665653299 0.43532967253
0.414484660886 0.936795278853
0.422677146303 0.98703619225
0.434925821199 0.997247030694
0.45795042161 0.998740772785
0.456779777869 0.996529800799
0.470324529708 0.999152313334
0.473852311833 0.998495544726
0.472377636339 0.989566969177
0.481560845843 0.305989045362
0.492062653742 0.32034462369
0.508014276277 0.276268726358
0.519791107145 0.194429674357
0.528198186047 0.164455332152
0.545083682095 0.230200937164
0.543618723387 0.95587299979
0.513410994424 0.989461551841
0.548479458966 0.995914279768
0.587559512043 0.996847631297
0.673452095286 0.998259886478
0.87407762931 0.99865281589
0.926369523363 0.987546388746
0.967351194122 0.996987505736
0.987552443171 0.986847428345
0.966347895066 0.536237356009
0.862131538147 0.0294656400946
0.988595844336 0.00259628827062
0.919465766862 0.0232154478951
0.877569770509 0.0359255404193
0.840939085498 0.878697403701
0.846325140151 0.978482846151
0.813460680543 0.992239579699
0.811241838768 0.997553853996
0.833414428492 0.993971736621
0.815390300508 0.999581696892
0.805452258089 0.999504963468
0.771550692825 0.997894133398
0.734977280158 0.994773290906
0.705974698584 0.983879897032
0.685236136763 0.761700207383
0.675199533007 0.145381411079
0.68307331387 0.0861755329182
0.678510731798 0.162924272914
0.659964243133 0.23498092513
0.648268238654 0.312354863024
0.622725324376 0.777665232204
0.60463813439 0.383097347379
0.604019433127 0.365122132885
0.581231667068 0.452627264125
0.5659075419 0.426535902487
0.55587883544 0.444378552847
0.550572888947 0.389605495418
0.563792460645 0.447388779462
0.557993432673 0.910099642188
0.558795333891 0.992213538137
0.55794332267 0.998556194901
0.540767743856 0.99896925707
0.548890569627 0.998338690777
0.547352519035 0.997493317697
0.529636271615 0.99854249371
0.524934486639 0.998956073634
0.51304514907 0.998806536395
0.505513527089 0.997277723213
0.510601450743 0.990608878617
0.513132889596 0.922709010801
0.516086343223 0.52222409558
0.519642190433 0.257445312533
0.509818181672 0.242181481133
0.508812211967 0.427910624251
0.509792657337 0.384032548664
0.504380982293 0.352328301677
0.510359045854 0.30797278366
0.509638705536 0.446715238576
0.507757443484 0.39567119743
0.512105092577 0.367670469751
0.508468236988 0.336494360126
0.503149532685 0.342998673925
0.506103676185 0.346967190397
0.516963517756 0.386228447173
0.521635574526 0.334802941636
0.533664153307 0.39397702421
0.537974574376 0.465072927315
0.533723556147 0.465251952256
0.537197697079 0.522320266197
0.533983142213 0.57775144281
0.534241525832 0.586394492833
0.528714514643 0.591723837786
0.538676121052 0.721604908256
0.535022500766 0.69755596859
0.531920614806 0.675032402156
0.539576322137 0.716252442264
0.545145585314 0.734377958988
0.555237718465 0.909942048023
0.558622382835 0.900907701841
0.561419659501 0.986093155327
0.554712814161 0.931618287114
0.543621193169 0.721252203599
0.550759083781 0.756076792713
0.557608959564 0.900989579666
0.553834788743 0.869813789352
0.554014689388 0.836974850123
0.548514400342 0.770846355572
0.554883534669 0.780781256127
0.564345715021 0.839559231355
0.581593865773 0.785702185611
0.596413509792 0.826982533391
0.593805648834 0.970728461359
0.594732388205 0.932589839006
0.589966487388 0.070350794101
0.59510278728 0.519356009521
0.602456333378 0.918096307807
0.603893053082 0.978362721392
0.603496241876 0.296636184785
0.600838909389 0.241571178436


==> Data_Visualized/Correction_first_experiment_error.txt <==
0.298233113738 0.0282047760698
0.30224429941 0.00287904251469
0.305046429605 0.0090155253606
0.313877363366 0.00353485216933
0.327290437692 0.00734755279055
0.33820916105 0.0808763959785
0.34587277199 0.00986007222407
0.347327683429 0.00933072763903
0.339780745509 0.0166831077194
0.325637381233 0.00787590180919
0.321260566429 0.00649435041559
0.321156454745 0.00693319045044
0.324937417377 0.0121615700838
0.343980258403 0.00446040688475
0.348726733333 0.0128985954667
0.3490015792 0.0110005341564
0.35123794746 0.00417265448369
0.343216334314 0.00129417847484
0.340693062394 0.00141380874963
0.33804499336 0.00268809165255
0.339837692673 0.000344214929519
0.33729043512 0.000435012221253
0.3421744 3.405824e-05
0.343175781306 0.0248151601153
0.340504473142 0.018466338481
0.337021280557 0.0179023011179
0.328853750083 0.00707959289339
0.334996160951 0.000243259538887
0.335050786246 0.00535135417809
0.331695627907 0.00389915584496
0.344784451703 0.00886741789461
0.340683784355 0.00320276046817
0.343220705399 0.00260078441772
0.351282672519 0.0270069401134
0.35068142128 0.00826050697724
0.344533902145 0.00523466813517
0.336846355911 0.000924481904657
0.33695151563 0.00198790311665
0.328044800155 0.000471612205951
0.330653231559 0.0013197423138
0.326721350264 0.00182065690424
0.330200943094 0.00361799742851
0.333671243424 0.00336041558664
0.336757634976 0.0047216939183
0.34548043132 0.0239778094439
0.332760666436 0.00446933867273
0.32681489288 0.00373250145152
0.317932590547 0.00331190851723
0.303801378 0.00339573057733
0.309275534595 0.00323827545862
0.307686347704 0.0104229212369
0.309228113451 0.0196197960819
0.312862419081 0.0325345347615
0.308620647596 0.0303463936303
0.311036781984 0.0190253490511
0.313343948564 0.020527309513
0.308286689826 0.0078090648366
0.304379659769 0.0148387642565
0.300978591257 0.0159037546987
0.292332648975 0.00994678589714
0.293678620369 0.0221577245948
0.292017622219 0.0274616778321
0.279309594604 0.042628940492
0.275996949869 0.0200129269281
0.266925206927 0.0520984753481
0.254752327445 0.0574373330833
0.256183257391 0.0269524879014
0.256797095174 0.026374683098
0.258093978167 0.0263954719621
0.260079488615 0.0259382950074
0.259165797934 0.0253827066155
0.253358705178 0.0254705553464
0.243713140597 0.0282461128377
0.239807564277 0.0278229398116
0.226145145664 0.0162276391939
0.219822070609 0.0131922320091
0.219661975946 0.0214814555935
0.216660819767 0.0227015990984
0.212493791781 0.0161573023883
0.203837335266 0.0251522734042
0.195094614384 0.0501664453225
0.183029516981 0.0443327777441
0.179748909362 0.0274549341933
0.174376908104 0.0381753279887
0.170758432368 0.0861284042433
0.168665542017 0.0923720875555
0.164410048947 0.0861383892602
0.159225119647 0.0663417925961
0.147631745834 0.0348437477579
0.135900021419 0.0324627039299
0.131787734503 0.0253048569008
0.127640217614 0.0227890363368
0.123698790825 0.0079495611257
0.120405981125 0.00434352620294
0.110134994205 0.0218266568011
0.0988192428701 0.0367854277224
0.0887119425085 0.0275071288069
0.077635684073 0.0206577475753
0.0621905919718 0.00843577286601
0.0570366558015 0.00143659683411
0.0415925862716 0.00690009278855
0.0124194512467 0.0399202114013
0.154604431543 0.186947100001
0.145614868655 0.177745907383
0.111845602754 0.135274837401
0.0703258748488 0.123578512434
0.00680184318438 0.0884405348132
0.0106601726409 0.0737544269452
0.0212016609023 0.0163197424321
0.0311616860616 0.00874748588216
0.0354157598471 0.00531386800642
0.0456292284422 0.0254328704434
0.0455656749067 0.0605092894046
0.0569188236345 0.0519270497548
0.0664125512555 0.027279606175
0.0718944810486 0.021404519954
0.0776997486352 0.0502456704321
0.0823691252808 0.0486040285017
0.0913735092417 0.0340435562548
0.0973990925423 0.0278782152555
0.0992866214019 0.0249751256419
0.101020975216 0.0119659682368
0.102247823766 0.00103350287883
0.101757934932 0.0150295091851
0.10830048451 0.0125423106918
0.117342793357 0.0108399632999
0.117098300176 0.00311095652209
0.119612825216 0.0168376057679
0.115711889696 0.0145817404898
0.11437174386 0.00876276347894
0.115635639466 0.00865502005238
0.118450542195 0.0109476605701
0.118496685184 0.0130467386643
0.113880882371 0.00422586374054
0.121284309247 0.00980669415068
0.122723744456 0.0103378640609
0.129147457957 0.01746954356
0.135398103841 0.0171053979185
0.131901121986 0.0123937887909
0.132354249447 0.0117138009271
0.128694816569 0.00919587255828
0.126820379423 0.00561954888212
0.12368354537 0.0179169013872
0.124480529248 0.0165297440116
0.13135728919 0.016636150924
0.132335711214 0.0153351827344
0.130173949635 0.0142795950283
0.128209350533 0.0108289813198
0.122993154206 0.00789989946802
0.122011410093 0.00988692599986
0.130641592841 0.014146297654
0.133068794605 0.0108883656255
0.133130200916 0.00932470829753
0.132513838098 0.0075437909022
0.12808913639 0.00696411048297
0.122513382379 0.00559338571831
0.122921186942 0.00766879295729
0.12273223192 0.00768834403574
0.123893589217 0.00814162982241
0.122399497397 0.00636659423308
0.121855636408 0.00687078892563
0.12543914772 0.00844154331614
0.128382490829 0.00866698674851
0.133636653789 0.0117949885631
0.13504268622 0.0105304889294
0.131411900161 0.00746333936753
0.124297501666 0.00395509224994
0.118946547691 0.0014114167894
0.115738066481 0.000528248733651
0.115529682225 0.000991986820942
0.116889261865 0.00261940312234
0.11589259509 0.0024113070063
0.117040691403 0.00339953940247
0.111927454802 0.00169311745299
0.11217777481 0.00160526443366
0.112712732201 0.0019760856339
0.112901747886 2.92970008305e-05
0.113881399047 0.000516554913811
0.111804045776 0.000210749680606
0.112329777631 0.00221688938683
0.109222073712 0.000340155015233
0.109340745148 6.64838376287e-05
0.107250185956 0.00276998728387
0.101989864586 0.00488465901783
0.102004363932 0.00405996613628
0.100057642975 0.00634251989012
0.0994083808973 0.00205454115722
0.0996340138109 0.000532566575495
0.100050134448 0.000281073102319
0.099313524395 0.00200383527777
0.0968122829145 0.000673716522509
0.0930576960641 0.00259478754354
0.0914353290642 0.00148704807989
0.0910624100925 0.00175116204922
0.0947071413943 0.00965904063064
0.0954735750766 0.00856521982442
0.0980312676997 0.00128085888546
0.0950453205818 0.00285300778515
0.0945029682921 0.00135023230754
0.0951206303623 0.000166767603045
0.30239141597 0.0382341003279
0.311065599975 0.0518750339299
0.310905884252 0.0302811623004
0.314123398272 0.00537414577705
0.324464336658 0.00500208351833
0.333014796952 0.178578111659
0.344052809402 0.0187172460504
0.351088183672 0.013039045516
0.344541008435 0.0187452519321
0.335406684702 0.0146708367889
0.32938332056 0.00256120062473
0.329176245347 0.00416365263172
0.33717964761 0.00901330095074
0.348463826263 0.00143472021752
0.354160138634 0.0140208938601
0.354950532411 0.0165120032658
0.347843821754 0.00657140108671
0.339861894737 0.000764385130098
0.332956976963 0.0062592209574
0.325496710635 0.00984179380979
0.334218453277 0.00181615109248
0.335210665146 0.00166201589575
0.344394564134 0.00245598935554
0.354479070344 0.005556083153
0.352894727735 0.0286002391986
0.346599386379 0.0379138079174
0.34187719401 0.0214186736708
0.346946997664 0.00638091760083
0.345669670704 0.00746634841954
0.344452693548 0.00853780793739
0.351682020495 0.00685182782025
0.345558913624 0.00113799165392
0.341924510455 0.00152324058044
0.345557875635 0.00629802503872
0.340708208842 0.0010410578455
0.333270382448 0.00374070297021
0.330522406235 0.00101759767672
0.332865310631 0.00204838142529
0.330628350812 0.00248137495843
0.336243001367 0.00566631429771
0.334769961272 0.00238825266166
0.338759036679 0.00781311511669
0.337675770156 0.00591066344311
0.338781121124 0.00798129728629
0.342524651462 0.0252709637105
0.328475252834 0.021608133375
0.319095354284 0.00312171267308
0.31210209564 0.00182787367647
0.301659402405 0.00546443439807
0.311696081364 0.0058463319366
0.315161871527 0.0108212165602
0.318676029188 0.0186719085783
0.323259814504 0.0332460622555
0.313463901972 0.0364311206046
0.310781056351 0.0332108673423
0.30728314239 0.0378037226105
0.303201390081 0.0182877400403
0.300150579147 0.00913555969102
0.3019335801 0.0118951977153
0.293498205839 0.00819918379275
0.297745694785 0.0162026968177
0.299338792051 0.026891074746
0.287937300896 0.0459100233784
0.289039530737 0.0465332509432
0.275349536099 0.0415885347583
0.255260944706 0.047193092613
0.253366382334 0.0194373785649
0.251834631413 0.0255107321027
0.253918907545 0.0260766682097
0.258576781736 0.0321241143749
0.258680944581 0.0244694948638
0.248440973579 0.0221758653325
0.239346920436 0.0318132237255
0.239328006615 0.0331012979453
0.225951854034 0.0205894648788
0.221961708882 0.0191130408345
0.21871352224 0.0247050447603
0.214662185738 0.0227564562607
0.213606744447 0.0216584579138
0.209701394458 0.0312874428991
0.204839894631 0.0556212361396
0.195713044448 0.0525856484621
0.195440894671 0.0510788519897
0.186611635477 0.0499333746515
0.183420580191 0.0969623376542
0.178119542534 0.0980607936261
0.174003348576 0.0956020706289
0.170136565874 0.0928128523707
0.158997410575 0.0460690551402
0.146290183775 0.0469250369112
0.140675099147 0.0315459912925
0.13414993264 0.0275797457359
0.12761051099 0.0110212134052
0.124469576191 0.0140437776611
0.113403731733 0.0283303573831
0.107660786167 0.0436665334713
0.104165374013 0.0436447823007
0.093048431666 0.0347990243448
0.0876087850105 0.0301799841211
0.0669610632901 0.019909448109
0.0503710053069 0.00958458496863
0.0396873071793 0.0125762492119
0.107015038887 0.136061745059
0.0642240528751 0.0945623773282
0.0906959705128 0.112757659352
0.0736730970249 0.127013601036
0.00896974376552 0.0925143641173
0.000724428617846 0.0586269527358
0.0125952556445 0.0266824431979
0.0284906297589 0.0105729398915
0.0280040500121 0.00899861825869
0.0408407905902 0.0289504897874
0.0462763086886 0.0637894862769
0.0549099678382 0.0582622757917
0.0641812166204 0.0160837278422
0.0685304941155 0.0120700019781
0.0705806584062 0.0715350933106
0.0756128574386 0.0635103173604
0.0849858650202 0.034786129735
0.0906804855511 0.0253859318509
0.0918321695518 0.0249912064154
0.0978395797482 0.0242544814697
0.097416819653 0.00311406813717
0.0980361610815 0.0137149945444
0.102350022699 0.00039093305511
0.108167650874 0.016839557283
0.109787326182 0.00548288182354
0.109275820692 0.000451292961817
0.108656394186 0.00895903779705
0.111063654771 0.0126885795439
0.113287187177 0.00894067425714
0.117871820081 0.0126607053082
0.117082280737 0.0135095831671
0.113288575659 0.00568278299088
0.123588575306 0.00976187181707
0.125163877535 0.0172244670441
0.131898475532 0.0204291351619
0.13443586899 0.0147778951512
0.133548878085 0.0132021844507
0.134126185575 0.0149999007962
0.135695623775 0.0166912480492
0.138014558455 0.0145383419004
0.134424191548 0.0244390902751
0.133566487148 0.0245962015755
0.136580210223 0.0194787508259
0.135659693013 0.0209412904272
0.130647899814 0.0176707964222
0.129749872342 0.0150648735672
0.124936996623 0.0125087296046
0.123676573285 0.0124180114873
0.13097441852 0.0162777500085
0.131108485597 0.0146146413093
0.134157195025 0.012781413587
0.135777130637 0.0109768323262
0.130555127027 0.0119815745156
0.12673082622 0.0108534767837
0.125751308423 0.00943864569527
0.121995035099 0.00906013764983
0.122680578125 0.0102795881509
0.119060635967 0.00547512824296
0.120600003033 0.00667806557498
0.122290023157 0.00738074919316
0.125246421286 0.00769935369275
0.13120300659 0.0113845059906
0.132012954036 0.00931349312198
0.128385320036 0.010086336154
0.124601008525 0.00919509062234
0.119160524372 0.00477985756748
0.114757797178 0.00124734324518
0.115858004662 0.00164417014856
0.114041593577 0.000579554490242
0.11339262897 0.000557129340504
0.114067329605 0.00323296336996
0.112538400149 0.00312794899173
0.115106093462 0.00548095100967
0.11490196843 0.00464948169144
0.116390506466 0.00503378262894
0.115894613213 0.00372929361376
0.112997145794 0.000399475500714
0.113805161402 0.00327992508219
0.111978761475 0.00112914553187
0.111980791187 0.000238634589204
0.114132722233 0.00110979375028
0.109471608352 0.00207364575352
0.10913440955 0.000296513606613
0.106061098605 0.00257417483137
0.102982704843 0.0025467673197
0.100395186669 0.00177098257628
0.0976316316352 0.00308782548315
0.0950724053502 0.00325748631802
0.0919113693444 0.00118891819189
0.0915624468502 0.0017256700466
0.0917891727118 0.00443733838926
0.0920965874194 0.00340784763268
0.0970737184588 0.0203019148712
0.0983171201857 0.0198101351702
0.101178600078 0.00362116752621
0.10082266354 0.00263698022687
0.0986891897693 0.00166765547515
0.0989475735746 0.00165080693008
0.303389969887 0.0419949117689
0.313756198411 0.0523000886561
0.312877738453 0.0348593477355
0.314130804412 0.0221754622324
0.323721707434 0.00352206853304
0.336767958033 0.17683990378
0.348137698674 0.067287276495
0.358006589056 0.0238991231849
0.345844828155 0.0112920364854
0.334697456884 0.00331094334357
0.3291521495 0.00419608540413
0.32805277702 0.00944492671147
0.338585392684 0.0106208836123
0.347900581814 0.000300462683142
0.352359975264 0.00363105523169
0.351880630921 0.0108837306853
0.344899441703 0.00341866652115
0.333554130139 0.00160874252357
0.332338335096 0.0039213943584
0.327858739561 0.00663373437291
0.334911625493 0.000845455377291
0.34043632179 0.00322120667367
0.343923786094 0.00180480464041
0.351025833505 0.00429736299243
0.351298987369 0.00328554843719
0.348434788178 0.0295689615822
0.348773753451 0.0506886556275
0.355347524418 0.0473660842985
0.356094080651 0.0300071462193
0.354160169837 0.00326312133964
0.364085493627 0.00951908391487
0.351370396959 0.00145369982955
0.342106409043 0.00155534841685
0.336173629053 0.00293777057132
0.326404876573 0.00805922797467
0.322311402782 0.00662802303435
0.322305144991 0.00666203952986
0.329569054858 0.00210119416438
0.331987454144 0.00623305072132
0.339378974955 0.00910888812335
0.335515205502 0.00110239782066
0.335616169288 0.00128797429954
0.336168362984 0.00411617853512
0.32980714564 0.00150347609952
0.334639787199 0.0116258994174
0.325576786202 0.014616161523
0.312592384729 0.0126796248775
0.312411933337 0.0168758268028
0.304188819423 0.00794164405284
0.309941990954 0.0116508401123
0.315288296594 0.011574269188
0.314097509143 0.0145612610424
0.315842053997 0.0177326874479
0.311609595292 0.018928439315
0.307639313639 0.02968785207
0.306526593453 0.0421118132183
0.304289551423 0.0412905462597
0.299023102687 0.0190285724948
0.301368865134 0.013662223804
0.295326807899 0.0049819757574
0.303918838755 0.0131361032756
0.300512298949 0.0143401328653
0.288106777144 0.0243044301571
0.29076301205 0.0390382966231
0.279741305951 0.0458613004041
0.271362443766 0.0315798721408
0.275333830098 0.0370870038873
0.270875251509 0.0568007642282
0.261698605296 0.0428351377549
0.259500354761 0.0268010899545
0.25355403278 0.0275509784594
0.245416201402 0.016268646284
0.247020157254 0.0376553240785
0.248014238054 0.0439706925899
0.233838558085 0.033812782118
0.228464673808 0.0356335164244
0.223582009694 0.0356343525946
0.213099204403 0.0321086969679
0.214289386953 0.0326432766925
0.207443056763 0.0416115403287
0.19956519933 0.0510387247693
0.197493665129 0.0559872676312
0.198882719948 0.0265043458882
0.194258623736 0.0290414312349
0.191522711605 0.0728749440198
0.184967713413 0.0716283764281
0.17553964657 0.0282415723967
0.171481317495 0.062819508165
0.157861208954 0.0196190441761
0.147883664081 0.0196669790736
0.148998997368 0.0343709779124
0.143647454393 0.0357712357759
0.138139083155 0.0197325841755
0.13168354755 0.0233560968535
0.122092204444 0.0374026631271
0.114689800871 0.0495771404403
0.110670051894 0.0386500462673
0.0974333087144 0.0327027470579
0.0902633092593 0.0266653180728
0.0611384674447 0.0227754640718
0.040939735068 0.021803303117
0.0198145857127 0.043934290611
0.099930516772 0.122271202684
0.057932202477 0.082657448975
0.0813745243592 0.127877314756
0.0860499003167 0.160350664521
0.0294175863922 0.0800525975559
0.0218920974395 0.0700614574704
0.00138217647412 0.0508317964439
0.0225200601312 0.0264849383759
0.0344238103864 0.00149396302847
0.0425405607824 0.0183861951582
0.0466221867347 0.028791611655
0.0522365775865 0.0335014820239
0.0576762216601 0.0205089382854
0.0641161360288 0.0170419998677
0.0659209332395 0.0648368704065
0.0735080753327 0.0524768969993
0.0811083443709 0.0440642827383
0.084328119847 0.0332305290611
0.0865306864687 0.0246218235346
0.0928316554901 0.0353650896921
0.093751362005 0.0153760053757
0.097763289063 0.0036087449743
0.104424154962 0.0177902093563
0.106142493992 0.024754455812
0.10386478081 0.0104192277416
0.103249373188 0.00724846548724
0.10229972966 0.00555476939311
0.105230394148 0.0081008169961
0.109610911398 0.0110467397416
0.11107228939 0.0104374506098
0.109452081503 0.00178230602532
0.111134544962 0.00186625884366
0.119731787811 0.00111978288443
0.124263911276 0.00624913769193
0.13060119579 0.016363649607
0.130926574447 0.0202439714137
0.132798730263 0.0218634046264
0.13437206952 0.0262136401844
0.134887320238 0.0226460627312
0.140879468143 0.0284389021237
0.136970426192 0.00825647942921
0.136927579851 0.00830708519435
0.13907809004 0.0179610862833
0.134476624809 0.014561980544
0.130497147906 0.0178176933624
0.130599324647 0.018079447708
0.127696144328 0.017144165647
0.12912021686 0.019391081776
0.132011511552 0.0163392852823
0.132791331773 0.0167883193133
0.136357576618 0.017775604809
0.13577601454 0.0124261475854
0.131594334719 0.0152684969169
0.126464013337 0.00859460784497
0.125668812914 0.0108296187425
0.12263659275 0.00857810776623
0.123197282119 0.0110842342833
0.120398344401 0.00843792370016
0.118535241115 0.00800586030072
0.118911249226 0.00697889374288
0.120258238881 0.0228303574007
0.12775047648 0.0197033316294
0.128362031692 0.0107438077667
0.125833668274 0.00918286483358
0.121496272298 0.00945314933658
0.11580798258 0.00430488795519
0.112085396758 0.00132228149206
0.110646535575 0.0022387626953
0.108811172612 0.00430096717375
0.108016958439 0.00380817334724
0.10905735093 0.00331686348665
0.112187635852 1.52931529367e-05
0.116869960436 0.00578084551347
0.118115984106 0.00542277523851
0.11771249149 0.00377482813765
0.115283645241 6.5756015227e-05
0.111134266517 0.00202871239087
0.114730555869 0.00165933846645
0.113105699343 0.00206048929823
0.112736666793 0.00284170585359
0.115901338567 0.00469449488542
0.109497516827 0.00150379884624
0.10931667205 0.00111467265598
0.105717041359 0.000457410197002
0.100774660655 0.00581461076633
0.100509176724 0.00447265774126
0.0972752273128 0.0045379684004
0.0956744101618 0.00299598483402
0.0930435136771 0.00258656156458
0.0943218715709 0.000847670327969
0.0958253604503 0.000564938975182
0.0965339407214 0.00354019397985
0.100621376202 0.0294170910244
0.0994706625742 0.0329546129977
0.101129227922 0.00230715453107
0.100508926397 0.00149984415227
0.0986896952385 0.00735837544638
0.0993017238815 0.00829099309715
0.306956122197 0.0474109827115
0.314047815302 0.0649378537221
0.317003427503 0.102084799122
0.31924831361 0.028407148007
0.330358856083 0.00888608391737
0.340107242041 0.190235360236
0.341911517389 0.0701890935229
0.349305255666 0.012018782778
0.333969469154 0.00251009839595
0.327122590417 0.000679732831862
0.331093295961 0.000505939741129
0.333085090576 0.00446895873501
0.342661335367 0.00650504505303
0.351563159227 0.00333491852539
0.352104336499 0.00365322777547
0.347410300776 0.00680688461659
0.33966383334 0.00433751317428
0.331676073803 0.000580535246833
0.33534664086 0.00213764371076
0.335213992905 0.000601991814643
0.344022579061 0.00645303145066
0.348138767904 0.00774854017744
0.347050747811 0.00352774821296
0.3558384 0.00865880734476
0.354477015017 0.00543402294731
0.348398529077 0.0112749964885
0.353765198908 0.0422261591643
0.357153941055 0.0655244508836
0.358579323871 0.0574783854029
0.364539365677 0.0336747965497
0.366566697674 0.00691503528682
0.354900686743 0.00213635769373
0.349371387757 0.00624382232338
0.336981586745 0.000756225708279
0.326427329476 0.00741171597151
0.325492760814 0.00181293506533
0.325581881679 0.00293037514145
0.33158991491 0.00446493124178
0.335182848562 0.0103160561463
0.337077002623 0.00593491141045
0.329823744286 0.00303686359945
0.328367979515 0.00612605958617
0.328691035699 0.0025921508428
0.330378533473 0.00109662700271
0.337407358592 0.0153543415152
0.331944639173 0.0168636731294
0.320757748606 0.0169326319614
0.319532877628 0.0230104188405
0.312273798831 0.0193852326291
0.316438463567 0.0213916241469
0.316952510463 0.00935296933117
0.311154078326 0.00723580351134
0.311923747891 0.0110148704848
0.306812171843 0.0126531261933
0.305339556474 0.0129363229934
0.305400378548 0.0327886515348
0.300513456968 0.0457328384783
0.300149061676 0.0372068762509
0.305117294875 0.0219407567789
0.30099257756 0.00391642225668
0.308201517079 0.0142302678658
0.302234132271 0.0136666128386
0.287735473581 0.000721568982004
0.287860913961 0.031964670109
0.275754596607 0.0364434233354
0.269708565721 0.0405455525506
0.270905069795 0.032100812763
0.266983416287 0.0519785352575
0.2605438712 0.0483726781891
0.254673357375 0.0315847025871
0.252621007272 0.0387515726044
0.245711626407 0.0195136319598
0.247371987989 0.0413314805746
0.252528651308 0.0456787533436
0.241947500238 0.0368022523751
0.237596223472 0.0527578286619
0.233795846895 0.045871948838
0.218381021868 0.0362759252952
0.219288233128 0.0368233550001
0.214287498261 0.0505199521351
0.203505871603 0.0542830127988
0.206236185858 0.0619039073036
0.205757865065 0.0316187738665
0.199115262886 0.0326494265159
0.194276527494 0.0327466025791
0.184544316078 0.089547359622
0.17067005469 0.0302560826305
0.1668295043 0.0497272359251
0.157222510633 0.0514071226673
0.146606144879 0.0497788740904
0.148404737151 0.035432849407
0.139180171592 0.0334578545763
0.137295238095 0.0155148958573
0.132019459977 0.018405333672
0.124563848403 0.038237377029
0.116501233497 0.0528447526268
0.107672095709 0.0419079765108
0.0928323453538 0.0237094402364
0.0802984627213 0.0147468560404
0.0587216105664 0.00730694496633
0.0473307970991 0.00898525387822
0.0374768257203 0.0526356329845
0.00107845644283 0.0343525345486
0.000411099138163 0.039796018444
0.0213384241642 0.0987263642415
0.0637084199425 0.142175335415
0.0545619750598 0.119329231347
0.04137068507 0.0921090157835
0.0342268821923 0.0834593778825
0.000755306311224 0.0493448640533
0.0209392482906 0.00929125996711
0.0313885177876 0.00121936773353
0.036421940707 0.00817075636942
0.041871066069 0.00942108766399
0.0472352799235 0.0292781667598
0.0588960783334 0.0218742969202
0.0625746002266 0.0707741540452
0.0683433088457 0.0573155770165
0.0719615196505 0.0576260475016
0.0727782793346 0.0465802094235
0.0795483636383 0.0355920750448
0.0876335918434 0.028469339286
0.0943589604667 0.00887927947843
0.0961651608012 0.00179465268338
0.10005270028 0.00480654457456
0.101187391612 0.0188920955218
0.0995912258702 0.0128771750516
0.101140709263 0.00794473316356
0.0995373345005 0.00566810977719
0.0984594363687 0.00355300882018
0.102981583692 0.0188908056105
0.104714364536 0.0143292346925
0.10826637306 0.00372176281554
0.114639444652 0.00511723587675
0.120605167283 0.002004396214
0.123108943494 0.00360792760634
0.127189764377 0.0181736458603
0.126891170403 0.0165736478687
0.128029944265 0.014973399574
0.130575311699 0.0197983903942
0.129938243436 0.014265785137
0.137515207216 0.0201970127474
0.137822448748 0.0130990218802
0.138357756702 0.00924699444324
0.137210580583 0.0140872103017
0.131454131348 0.0118839023813
0.127672373901 0.0162304315022
0.1288058496 0.0204251752609
0.12909760002 0.0222450848705
0.131300177722 0.0221675216495
0.134631933145 0.0207337275172
0.135967536536 0.0191299107532
0.137495507522 0.0199319475854
0.136228890823 0.0190637588327
0.131506607015 0.0193714814054
0.126210318986 0.0120448759959
0.125558190155 0.0160950058753
0.12476944932 0.0101244633639
0.12339947092 0.0111760592456
0.121525803668 0.0102928781267
0.118685016272 0.00797343101557
0.117185396373 0.00657626719765
0.116227978876 0.0256991241189
0.123132005611 0.0235170536308
0.122235326641 0.00610416431523
0.12161373663 0.00601641021233
0.12160164374 0.00890222125176
0.118049388302 0.00694491535058
0.118875693078 0.00690808644833
0.118771958254 0.00527676984819
0.11687158232 0.00317022360768
0.113168872583 0.000407747662765
0.111991331995 0.000472647302371
0.114335159563 0.000814990010214
0.116840245869 0.00561041661466
0.118926193641 0.00643686661674
0.116251608648 0.00165369258975
0.115824762728 9.3711736429e-05
0.113043968857 0.000122098393952
0.115305809657 0.00288148080361
0.113400501559 0.00161334828515
0.111028461356 0.000215945391911
0.112099349128 0.00124356413242
0.107942612913 0.00139333133321
0.110322827106 0.00262285401492
0.108560715766 0.00193963174161
0.107164785626 8.41685584793e-05
0.105388268546 0.000368521512963
0.101270093144 0.00199584845294
0.0973381289968 0.00230864811741
0.0927594810051 0.00501456697877
0.0926919221917 0.00312306434095
0.0938050044094 0.0026255722895
0.0968513497085 0.00572691373788
0.100141448763 0.0329510510668
0.101519556953 0.0424389236759
0.103877388809 0.00097238528628
0.103389460898 0.000174279156602
0.101634051415 0.000959820314175
0.101274793105 0.00464088695301
0.313864185959 0.066699253372
0.311821197289 0.0741637474433
0.319464304398 0.0945731775538
0.317918264465 0.0310133572074
0.323942374005 0.0288511364026
0.334768570387 0.178183399924
0.336504950421 0.160370045295
0.342757477429 0.00882307338728
0.335789586127 0.00430755550972
0.33078414142 0.000112429959643
0.330090213419 0.000987372777108
0.32773558727 0.00644359301586
0.331707030645 0.00397325141323
0.33243153214 0.00990868625485
0.335731984776 0.00828487288545
0.333624750492 0.00580222227223
0.327746789066 0.00358827963481
0.324459786056 0.00443221550642
0.321168842105 0.00551142910075
0.319741165091 0.0065730163654
0.334030877054 0.00101284515243
0.342201463888 0.00296319026417
0.351993804147 0.0117782047688
0.361683789505 0.01452880398
0.355568442711 0.0055151393988
0.349501292189 9.89270222475e-05
0.348033764737 0.00846361179155
0.348262051672 0.0469330230488
0.346350299799 0.0506951223078
0.353881309573 0.0575361325473
0.361769793587 0.0336422148063
0.356979249382 0.00420007927248
0.35819214329 0.013967297743
0.340918360558 0.00435358165273
0.326804345026 0.0048387980915
0.328322550786 0.00209655878458
0.327142705262 0.000219809263746
0.335865197272 0.0081025039115
0.342496207027 0.0107554273826
0.347761258594 0.0129222623347
0.343784859759 0.00843719868895
0.338904675385 0.00427753217746
0.336860587371 0.00517823774618
0.337130322035 0.00710256311774
0.33668092256 0.00940654124875
0.340123106013 0.0187184032091
0.3305240424 0.0206835056026
0.328897631816 0.0245497975039
0.329814773596 0.0135058682447
0.332629980952 0.0212388333262
0.333207713823 0.0309188809993
0.327157195298 0.0237839695816
0.325573772746 0.0275693285828
0.314770170091 0.0252544154762
0.309842566624 0.0278307360373
0.303680476051 0.0207068443362
0.298486804485 0.0165001125516
0.301353562239 0.0413851445753
0.308853956399 0.0388256669695
0.315149168273 0.034759308444
0.319790123746 0.021432884215
0.313987691875 0.0192519801758
0.300627236604 0.00999614981528
0.290933349411 0.00843122937976
0.280354298412 0.0330669277501
0.274959402037 0.029341520315
0.276646522689 0.041646313061
0.269201204454 0.0378804402277
0.258236877463 0.0377845253389
0.253304739784 0.0414025115876
0.242455612129 0.0322844567237
0.240540024048 0.0408735167865
0.244716109663 0.0367509875709
0.244228790602 0.0367706138809
0.238924915697 0.040616667079
0.232458353379 0.0322928865994
0.230058420187 0.0457827673479
0.220646350838 0.0398729392887
0.219312962968 0.0230121002649
0.218452134831 0.0311796259476
0.203294813665 0.030454486987
0.20633751225 0.0381231279978
0.20128197983 0.0254781582877
0.194122413445 0.0247098764817
0.191439091923 0.0481370175103
0.181902025779 0.0892549473005
0.170947826462 0.0262175922497
0.164735341532 0.0331007050531
0.15853194463 0.0350293693717
0.148382349972 0.0444787320351
0.150572981268 0.0494660937217
0.138913777765 0.0318962173023
0.140174875337 0.0313892164878
0.139352680215 0.043831522147
0.131257200766 0.046928968754
0.128458852496 0.05347975324
0.117614850361 0.0548359087091
0.0963682238039 0.0370612634899
0.0795479500933 0.0396132541055
0.0606106956263 0.0185393598173
0.0482111140286 0.00270327768752
0.0357043788565 1.24943869702e-05
0.00854518953305 0.0320931661684
0.00716973863112 0.0455267913279
0.00297191680938 0.0643925751946
0.0471987866965 0.12312695283
0.0504848925212 0.139472608374
0.0402494425153 0.114135214236
0.0198305681778 0.0752553751683
0.0135581308066 0.0649043540372
0.0140915567785 0.0202496463957
0.0267644653607 0.003691262437
0.0380131721148 0.000428707275276
0.0415904543503 0.00454325900615
0.0445091596657 0.00915626768747
0.0536278448147 0.0111467387347
0.0552289994849 0.0628659036419
0.0601937188989 0.0559365248569
0.0665963809687 0.0511718276587
0.070225447007 0.0364234190706
0.0812070053517 0.00522543757137
0.0941314970969 0.0073183896476
0.101794753265 0.00505053325713
0.101943015561 0.00043067842046
0.104961050557 0.00508473019629
0.10083819475 0.00203250780146
0.101681074347 0.0118359471831
0.106796769819 0.013025498651
0.103055614872 0.0129327233029
0.102510695931 0.0187005432205
0.104224465908 0.014019855344
0.103672286557 0.00533584237843
0.107516505193 0.0130404986913
0.115965268263 0.0155409395558
0.118590195619 0.017402588534
0.121749348365 0.0113570262535
0.125074690265 0.012985167292
0.12062026379 0.00780034213784
0.125270449989 0.0127842241857
0.125869923864 0.00836038290872
0.126401312261 0.0201613264674
0.135667254599 0.0262069790759
0.136213734601 0.0123538145827
0.136515222912 0.00995752170929
0.132649095793 0.0062745095545
0.12740903431 0.00724292841588
0.124939390098 0.0163822126437
0.129931565463 0.0213377591906
0.134492972245 0.025058898938
0.135858929953 0.025516584597
0.135465122285 0.0217683132325
0.13551637701 0.018601089092
0.136974884209 0.018860342622
0.136050843994 0.0177206536132
0.13416554938 0.0234086194287
0.128320138661 0.0151649321333
0.128903905573 0.0190005668798
0.129147241844 0.0195375903185
0.12603879377 0.0111685421627
0.123838890551 0.01043096343
0.121198580669 0.0251888643231
0.114863592422 0.02974659274
0.112518570399 0.00352065684019
0.118163185446 0.00738436091367
0.116315346965 0.0032002448059
0.119555208944 0.00414600076739
0.121012643977 0.00683661184906
0.119444565287 0.00713587266583
0.121586918526 0.00977057607022
0.120917449684 0.00767549156614
0.120201867708 0.00704164694307
0.115394972718 0.00216602562706
0.111759733742 0.00116245376872
0.111595063449 0.00142354581199
0.114978572269 0.00118808677388
0.118572676341 0.00424514322979
0.118566144509 0.00457470940491
0.119258356292 0.00520587207217
0.115189701063 0.000522844375947
0.114223273832 0.00222220877682
0.112697462787 0.00141623246226
0.109568499009 0.0015224359294
0.110661592483 0.00189726450555
0.108150057106 0.000837356403213
0.109751037549 0.00375558878303
0.109951235516 0.00212605340493
0.109618578951 0.00388635592815
0.107924204667 0.00194836397079
0.104496335922 9.638498351e-05
0.0979339651424 0.00166358229972
0.093899593262 0.00514608188979
0.0952709953278 0.00205876905645
0.0962086820732 0.00180807923599
0.0985199652658 0.00128749757165
0.098278248575 0.0175787287242
0.0971890727239 0.0233275432782
0.0980366938679 0.00442494764481
0.100079382301 0.00146910632376
0.100705956056 0.00293653680298
0.101769427542 0.0119325326304
0.318790634109 0.0789021495625
0.30708459457 0.0828920271814
0.310929023332 0.0842409364551
0.314027932175 0.0542847044786
0.318188591581 0.0287193914083
0.332804756059 0.0150929128965
0.336191136489 0.186210628122
0.332379216655 0.00335567063168
0.331670412705 0.00117609020629
0.323703329193 0.00212338635039
0.31969330823 0.00762065361559
0.319032724812 0.00484527520228
0.321846339379 0.0104106410346
0.331823567904 0.00792419857454
0.337142937299 0.00483444611409
0.337414275887 0.000919289903643
0.332669024447 0.00317235350641
0.326276461139 0.00358849453339
0.323136142968 0.00387014932807
0.321582984192 0.0053508454298
0.327369541713 0.00813479042433
0.33356928297 0.00787873002526
0.342512192027 0.00152568842602
0.346528866806 0.00936127886171
0.345704788549 0.00251954628098
0.34370070472 0.00370456789486
0.343492045625 0.00623745802751
0.346650497151 0.00532960980731
0.344823363742 0.0437020467765
0.351840622859 0.0576770554077
0.363233741934 0.0706174396837
0.36239069911 0.0500396483715
0.363008550221 0.0163414652432
0.350961615275 0.00989501462061
0.332879020062 0.00229219476396
0.334783880745 0.00402531186296
0.334228572552 0.00320001385935
0.335476211964 0.00682450990329
0.340777690538 0.00732737693247
0.340064086469 0.00884699806252
0.339404457582 0.00470228248981
0.333250264781 0.00182834008223
0.339611795163 0.00736761556734
0.338695446301 0.00834016217561
0.336623094378 0.00799418683883
0.343570420882 0.0179053266673
0.332345275208 0.0205272439369
0.331778461538 0.0237783597949
0.32985843705 0.0200216819553
0.330923218043 0.0207748393556
0.331167409872 0.0268196340252
0.32636509611 0.0308141010142
0.32594643443 0.0319928272252
0.319127185161 0.0249530686719
0.311767274682 0.0281241591365
0.306165168487 0.0249265711747
0.299423469932 0.0126776882791
0.301305895132 0.020374310855
0.311459818301 0.0436064758229
0.317677151875 0.0444280332161
0.322608849851 0.0241931315881
0.311858613495 0.0161047814864
0.298329426721 0.00722942301326
0.287901586805 0.00838502853123
0.280064920518 0.0138716133947
0.281685679571 0.035720529052
0.286560911912 0.0563273211181
0.278464 0.0558066002895
0.269104565694 0.0479762567282
0.26212135256 0.05005683211
0.252356414646 0.0404976627601
0.251354417741 0.0427804563382
0.253262638994 0.0465395121834
0.249683583449 0.0385337028478
0.246835646363 0.0410604270539
0.244128737305 0.037441195108
0.24258619918 0.0697159743004
0.231673770442 0.0511173715023
0.22476627078 0.026206215473
0.219483757621 0.0254697431692
0.202364689978 0.0267695906383
0.206731697928 0.0374435454661
0.198689171656 0.0193666020773
0.191870419608 0.0167305457313
0.185561289607 0.0284979317411
0.17802440977 0.0790491933061
0.16789906521 0.0152221947901
0.16506421369 0.0222740526956
0.160800467783 0.0414991706158
0.154097614572 0.0268947573334
0.156496198386 0.0425719837173
0.143911833539 0.0269714179436
0.141350137683 0.0449115466179
0.135964103108 0.0443962121508
0.132354172223 0.0521752579634
0.129832613378 0.0455815044621
0.118560790002 0.0548033161893
0.102662265376 0.0397986734306
0.082702474705 0.0364409250695
0.0701306621239 0.0127922236748
0.0593426324497 0.00297883815931
0.0446128959446 0.00079947298272
0.0428267893257 0.010049884851
0.0363995195611 0.0128933030038
0.0422155951583 0.0158683390644
0.00578251052197 0.0804026550469
0.0422985268794 0.159912437622
0.044972532741 0.137345043562
0.028825976489 0.0819947313063
0.00130054886176 0.0529008051669
0.012073809987 0.0358999277411
0.0244084596408 0.0167347965969
0.036253820781 0.00546203934819
0.0410674233793 0.00347075291471
0.0397543864156 0.00948407844318
0.0495246252033 0.023515277513
0.0543469445099 0.0106984839217
0.0580821079612 0.0568102629643
0.0664510961584 0.0488015532008
0.0709855798544 0.0475562761773
0.0802969354162 0.00481213566754
0.0897953452452 0.0116281359711
0.0979461046322 0.00426196320332
0.0989574606887 0.00012206425992
0.101886723879 0.000634830506806
0.09963817428 0.00233332987679
0.101450477914 0.00370416524052
0.106404704635 0.00672302314003
0.103849774442 0.0132274589835
0.10460486111 0.0198023083823
0.10618899572 0.0182620763045
0.105098137839 0.0129591746903
0.110468272784 0.0070004843647
0.120169508412 0.0159221061893
0.119848116538 0.0126590054182
0.125499964509 0.0202103282438
0.126512105226 0.0147094350745
0.122569629515 0.0118279869014
0.127042603007 0.0151297652093
0.127209723221 0.0144566213211
0.127252553919 0.0186397749094
0.133291465161 0.0270031293445
0.133731522125 0.0125590402305
0.134126377553 0.0118910295835
0.13063987287 0.00724037977994
0.127965910953 0.00549681291895
0.12897244565 0.0228747140442
0.131856569782 0.0221209422775
0.137453213347 0.0282176985833
0.139672857735 0.0280476024628
0.137690322475 0.0268229460706
0.137983000534 0.0227279737811
0.140009653285 0.0222217689726
0.138335225043 0.0191959127628
0.137927626915 0.0212160127635
0.133902126343 0.0228842211756
0.132551154014 0.0162443077322
0.132338122396 0.0214074164437
0.131153202255 0.0211658180157
0.129257333419 0.0143645343478
0.124038898077 0.0128969725369
0.116558297018 0.0255318242643
0.113784840895 0.007698851964
0.116716145438 0.00801296124026
0.115607795264 0.00454795966638
0.118899631489 0.00356727099882
0.11901446645 0.00212238956112
0.12053211636 0.00619559410926
0.124772805547 0.0101316226467
0.126527106781 0.0118765808618
0.12570736861 0.0107039769397
0.121337682819 0.00826184818567
0.115144245669 0.00166478779631
0.114732207432 0.000466824401706
0.115815586923 0.000820374556838
0.118502202643 0.00324835614179
0.11978161939 0.00399206781637
0.121175923778 0.00597459543613
0.118020070754 0.00297640143519
0.11522517245 0.00218716394176
0.112898450421 0.000679435875483
0.106934339565 0.00321752192673
0.10646820651 0.00158808009491
0.104294121921 0.00261403214738
0.104549606734 0.00101173252125
0.106657564464 0.000150414611554
0.107258826117 0.00243744937538
0.10711772318 0.00276270295251
0.105678803771 0.0023994930586
0.0986118400234 0.00130303565724
0.0961736117471 0.00174119909555
0.0945775383944 0.00219547166029
0.0948310973893 0.00512344803262
0.098964355983 0.0043063924597
0.0979782890066 0.0163315292331
0.097171344221 0.0185329131397
0.0977055227873 8.03921503135e-05
0.09635522254 0.00121712738504
0.09680909206 0.000307665290958
0.0981022577997 0.00144300242792
0.314709391714 0.103856134074
0.294941652578 0.0993847722948
0.295648344453 0.0810257238692
0.304412088613 0.0904111543123
0.309164093093 0.0224429323157
0.322609510095 0.00783288288716
0.330980740897 0.186044378736
0.327209262346 0.00235841561464
0.331251355294 0.00119204559064
0.326234217554 0.00198840301951
0.322195660571 0.00670829927808
0.319695653509 0.00725752497155
0.32181154828 0.00947859303895
0.334159034692 0.00595421823289
0.343067040756 4.8142679005e-05
0.342470381509 0.00386917844547
0.342423860432 0.00243140223669
0.339877120072 0.00025721298408
0.33207311098 0.000407697415527
0.327831150758 0.00157941601292
0.327866452384 0.00528784361707
0.326742820048 0.00687734241945
0.336916381225 0.00238595319443
0.345659550894 0.00748695068382
0.3421872 0.00483833301333
0.339989989673 0.00187507196243
0.338717821658 0.0062470443597
0.339096923653 0.00626525382104
0.340195335846 0.00454207310422
0.34838341835 0.0417334775903
0.353806335114 0.0668394924285
0.362157742107 0.079312423704
0.369996950101 0.0491511420914
0.357608576822 0.0104927641412
0.341704523181 0.00152432712494
0.341319961436 0.00438719278081
0.331856180573 0.000436184416696
0.337355444489 0.00504398744339
0.342680261196 0.00939554732313
0.337352122809 0.00864070477794
0.342701720133 0.0137139514785
0.337705232173 0.00669312818766
0.343550971123 0.0113495117609
0.347030005328 0.0162865102694
0.343161006857 0.0190969043855
0.346237196888 0.0238625929897
0.342386562364 0.0279886617653
0.338249162327 0.0258517537257
0.334603524659 0.023860914863
0.336283132566 0.0240262035281
0.331977516097 0.0236153279457
0.330994204149 0.0247605425717
0.330537106889 0.0338217041168
0.320343974233 0.024484832069
0.317332589148 0.0366303645047
0.310686989872 0.033671436237
0.302894982002 0.0264179638466
0.308209034055 0.0195721690341
0.311720121075 0.029445167834
0.312263481923 0.0465809212412
0.314735166709 0.0474197197569
0.30802642203 0.0103534794552
0.298219384664 0.012200889792
0.289440659294 0.0116239685343
0.279505231676 0.0168376406064
0.276965540585 0.0254120053485
0.273832635702 0.042675930768
0.266749088837 0.0474239272479
0.266808382184 0.0509172518758
0.258583633812 0.0469716700711
0.253038635481 0.0450594351721
0.251474786081 0.0502146465451
0.247130236243 0.0504121240326
0.245813731456 0.0512027991925
0.248602714818 0.0396012994877
0.24393385194 0.0362455224757
0.243573756609 0.0435243916645
0.236586195897 0.0371382548687
0.224794138624 0.0195133231842
0.224784807505 0.0225153238465
0.209144240286 0.0287888241186
0.212106194097 0.0321123315618
0.202838555453 0.0281451948884
0.190098182717 0.0174575552171
0.18122551 0.0182614929648
0.171904045883 0.0180421226137
0.166873323236 0.0376755647199
0.163876492582 0.0448406919953
0.16239129554 0.0442400897486
0.1565498932 0.0390861897061
0.155428159321 0.0382329567934
0.145174271635 0.035822969377
0.142918799779 0.041396662445
0.140858770435 0.0493411795888
0.135737958658 0.0545730371501
0.137350400646 0.0434284694413
0.130366318581 0.081965583422
0.112652204606 0.0599640691594
0.0980619006555 0.0420154891266
0.088798206556 0.037151064004
0.0756863551975 0.0186809380777
0.0644699282514 0.00493087166778
0.0672331816475 0.00839202300291
0.0478773128776 0.0222969627936
0.0296024609702 0.0263470882409
0.0194403822264 0.0577407980221
0.019360240866 0.117946969961
0.0640699845754 0.127343295931
0.0452918180858 0.107118796864
0.0322124184503 0.0759698417988
0.00213732904518 0.039103056046
0.00558003351933 0.0321552210772
0.0281650418687 0.0100791681414
0.0439267744383 0.0142930645785
0.0435264406102 0.0046808451158
0.0520767338038 0.0282054713206
0.0568334170328 0.0335514682689
0.0571176015986 0.110720656061
0.0642636023402 0.0457977387812
0.0730116546602 0.0385866833409
0.0816991633357 0.0153323132334
0.092442454592 0.0251098371157
0.0987893266945 0.00214764898463
0.0948556962691 0.00874411183694
0.0982549978153 0.00619243364765
0.0970275778317 0.00299575062155
0.102636040054 0.00763384041408
0.109526948406 0.00992621532699
0.105708004924 0.0153702052367
0.106077206088 0.016789336149
0.104691984209 0.0110301495362
0.105177289979 0.0141828401855
0.111233385153 0.0180865917213
0.120618454872 0.0101679360649
0.121196193309 0.00730143535383
0.124917675509 0.00412523276633
0.12506775673 0.0149543892536
0.119933227274 0.0131124165901
0.124273954523 0.013643060399
0.124091505617 0.0142374399535
0.12529419389 0.0121718397677
0.129848751403 0.0124796509663
0.130484816942 0.0135703419886
0.134115192948 0.0179232950697
0.131602182962 0.0119338297171
0.128154004856 0.00718562406251
0.127546737838 0.0211207341436
0.130474207307 0.0252166147542
0.133297012025 0.0242778497786
0.137060610252 0.0310096978708
0.138140015549 0.0210667171351
0.136240135441 0.0178147590545
0.137785123419 0.0229498846233
0.140434377865 0.0249164697291
0.138249292058 0.00971015591265
0.135504324545 0.0215050465344
0.132794315548 0.0190167441205
0.129335092395 0.0155428283475
0.128980082946 0.01566678213
0.128374280903 0.0161409009719
0.124401841074 0.0143766365146
0.116877857388 0.0165786342435
0.115729701865 0.00853501206734
0.117897537209 0.00836261328128
0.11914891247 0.0062004801994
0.122850850168 0.00623266679399
0.122431052825 0.00252922148412
0.123717948718 0.00422809984033
0.125893924181 0.00568432357023
0.128878197488 0.00923547870132
0.131600536518 0.0103303464628
0.127994988822 0.00794093511392
0.122677390818 0.00425403442943
0.120344541122 0.00281042840278
0.121916525304 0.0028057309351
0.124257979921 0.00475211115663
0.126480611554 0.0084440079062
0.127635136426 0.0101851321361
0.122060351027 0.00632007370904
0.119043647484 0.00509473640732
0.116101737711 0.00458396104256
0.110912735524 5.61921837499e-05
0.108001550758 0.00216920935595
0.107876205237 0.00207621153757
0.107322456562 0.00158399358392
0.107027723418 0.000656506816443
0.107614404675 0.000524534056305
0.10639494363 0.00035588587245
0.104160445754 0.00058038169676
0.0985436867119 0.00136821441627
0.0977237783377 0.000977108922627
0.0963429613187 0.00136793746942
0.0953516566635 0.003433183017
0.100976743483 0.000968056770604
0.0978826533716 0.00967041385691
0.0964295904789 0.0174439691039
0.0984030255724 0.00119759170338
0.0960640267834 0.00276952156271
0.0982023970953 0.0045875375466
0.0974805299565 0.00883108216604
0.312027814656 0.0990975129935
0.296780507785 0.0989390064453
0.293561001704 0.0782236539227
0.301635494553 0.0869135260431
0.30132870196 0.0199782940256
0.31072085837 0.000287553613183
0.322474905393 0.159952415424
0.315451608793 0.00747946630891
0.324429552153 0.000629625499765
0.325294814253 0.00432097782659
0.321432029567 0.00586075409346
0.317226380997 0.0107331969897
0.316196637039 0.00676642356617
0.325807989865 0.00580046950362
0.335908766174 0.000175866620691
0.34004351131 0.00108599808142
0.339233809469 0.0020821605572
0.341787762775 0.00180657944088
0.335465745718 0.00246264397608
0.330790736842 0.00126273527018
0.328639163188 0.00531067469444
0.324071334472 0.00929233804876
0.329960382424 0.00854767722408
0.339146001534 0.00115031463601
0.336809261581 0.002810424804
0.336427839433 0.00407138834383
0.333888590026 0.000952207656565
0.336278403339 0.00482012643236
0.334820499139 0.00799284837574
0.340861990557 0.00220674913598
0.344002271529 0.0267523685677
0.356320773756 0.0722216052241
0.362870396248 0.074477736246
0.355856481854 0.0326170439233
0.347764857769 0.00324592829081
0.338797532666 0.000173092515468
0.334116961034 0.000941257172835
0.337656574593 0.00264393085054
0.341612053314 0.00845423068975
0.345262443618 0.0114589790279
0.352724726392 0.0232911533102
0.347626974182 0.0154823247196
0.347587030122 0.013197977289
0.344514247252 0.0176081801469
0.342440435223 0.0184818343434
0.344503801345 0.0214252356835
0.345124376733 0.0266141911594
0.343790998944 0.0291368789855
0.340706668481 0.0279180085785
0.336222069801 0.024762270134
0.33255678231 0.0286233242988
0.330628588253 0.027662093881
0.32725208026 0.0262500813042
0.327407461739 0.0263907146574
0.325599426738 0.0411229492225
0.319334429611 0.0426765419326
0.311877788655 0.0264656941647
0.308081448052 0.0311707166506
0.305575595617 0.0241037829469
0.306705103499 0.0290595801035
0.305464240416 0.0444627009379
0.302773159811 0.0411165536256
0.298609772552 0.0146511891759
0.291305894912 0.0123180648137
0.287853150199 0.0275659409494
0.285006898358 0.0308222900638
0.281528566593 0.0300303847745
0.275455410769 0.0512084389189
0.270302783603 0.0522072607249
0.262046732618 0.0505860811564
0.256468011586 0.0428192495863
0.25375386367 0.0495861720595
0.24632490037 0.048141889109
0.242730773061 0.047302207433
0.241623002768 0.0464784482115
0.239401816706 0.0340467719721
0.240107109582 0.0392587293032
0.234008567598 0.0276183487739
0.225349617275 0.0200403577316
0.224387181572 0.0201106437701
0.210816151598 0.0305940325111
0.211199890848 0.0333654114426
0.200406575025 0.0274913290503
0.189551313774 0.0150300985415
0.18540254322 0.0203838352053
0.178704571855 0.0240227696515
0.177891860489 0.0461716931037
0.173368281881 0.051443766931
0.164198721899 0.0358033047625
0.160939355851 0.0487001664841
0.156110661546 0.0410441240098
0.14808014784 0.0379548809828
0.145239748355 0.0388361630667
0.14021827895 0.0450068108666
0.134730246934 0.0203324381038
0.139570044635 0.0386624635406
0.141608459209 0.0918547981639
0.129889487823 0.068233692409
0.119098707321 0.0618425645771
0.103862422531 0.0493879458083
0.0886279245283 0.0293362919849
0.0739017028657 0.0101514796518
0.0763751175651 0.00364760329188
0.062271517479 0.00578024708541
0.0461125979892 0.0127643951814
0.0535732665398 0.0215514155754
0.00205457988848 0.0584084750627
0.0364555064524 0.0954814489366
0.0472901616547 0.11032657775
0.0276703997147 0.0839468521509
0.00746505201973 0.0626501978601
0.0027131013734 0.0466123283716
0.0303407655606 0.0168841538232
0.0445096052248 0.00238031310278
0.0445038216861 0.00292320325351
0.0478273937421 0.00566587764619
0.0519175225566 0.00535800919677
0.0516492827256 0.0413268161296
0.0629068336442 0.00620821172506
0.0729591148346 0.0359443737115
0.0791095739445 0.0157561891605
0.0892508843268 0.0252755803498
0.0935233882337 0.0120136232838
0.0953396380949 0.000359346603705
0.0999154871268 0.0031019914362
0.0995963171788 0.00391997037388
0.103945454944 0.00622545642997
0.106251760002 0.00318771223394
0.10679093833 0.0161339403993
0.107103663602 0.0158129062093
0.104662600826 0.0110964120926
0.106926467158 0.0121660877344
0.109168233303 0.0182681465741
0.115048162262 0.00202053997741
0.117389385146 0.00834194148089
0.120425196446 0.00643062386996
0.121995597115 0.0144737306521
0.120508241227 0.0179413490804
0.122779759688 0.0128977229097
0.123765494076 0.0137670223382
0.125539871896 0.0116692671643
0.12843447249 0.011971585455
0.129733688463 0.0110897668
0.132501624966 0.0158466349783
0.133863913739 0.0177537491375
0.132884616822 0.0145937508564
0.132432106536 0.0289812421677
0.133477674574 0.0277382013409
0.135300137377 0.0239550736497
0.136555109579 0.0248549200146
0.136738088941 0.0214643900192
0.135779901974 0.0215627942257
0.140068330683 0.0274972881459
0.143513498918 0.025484296889
0.144672491319 0.0129696073982
0.137508068806 0.0128942121189
0.129415315409 0.0163943325051
0.124328908115 0.0118903412708
0.122839821996 0.0121647996839
0.12700768631 0.0176866518665
0.124191782535 0.00447386530575
0.11867146517 0.0196288599488
0.118748255426 0.0110765231579
0.121362380735 0.0114108457071
0.125711240637 0.0112432905183
0.129956208874 0.011344966413
0.128607464807 0.0089338995392
0.128125252028 0.00499409618788
0.124715086172 0.00491676389083
0.126149919852 0.00663027317468
0.126660742375 0.00599426443039
0.126251527497 0.00487204691874
0.12348556052 0.00481169970982
0.121763468532 0.00222762201876
0.12377069787 0.00344626739769
0.123808428983 0.00232485966433
0.128134102972 0.00755647281884
0.127273547456 0.00768098027186
0.122085962788 0.00536896983677
0.120498285214 0.00509148562721
0.118656750366 0.00660545347023
0.113968569828 0.0034443717432
0.111521889387 0.000444219469422
0.110156777866 0.000152004018016
0.107810157945 0.00184777169147
0.107241155857 0.00108444693898
0.107367574433 2.54954604655e-05
0.106552308549 0.000132392950155
0.104804526369 0.00103491088886
0.10085988159 0.000845342005988
0.0989202904312 0.00485757255029
0.0969881363735 0.00597368737748
0.0951119542217 0.00813895954037
0.0998302841002 0.00279829839636
0.0973237596609 0.0131869265087
0.0953813349418 0.0201083835166
0.0962096024771 0.00463267406428
0.0923722697019 0.00740968106355
0.0950851946978 0.00857106524439
0.0949856181189 0.0127222637704
0.311598774782 0.0649062999503
0.303317685303 0.0933138932261
0.292755847853 0.0798311856518
0.302814739395 0.0854807188862
0.298722841845 0.0398615341953
0.307795765688 0.00712145086906
0.323862516861 3.09270121301e-05
0.316130147475 0.00742417301891
0.327512341112 0.00165108211071
0.326493116655 0.00414182701753
0.321914859708 0.00528497354168
0.316853128824 0.00870738947619
0.316842552334 0.00752967365342
0.326698742478 0.00412982269785
0.330484763808 0.00490086282416
0.338605292182 0.00158824134416
0.334872951133 0.00285429938801
0.339437746857 0.000251262272935
0.34106605096 0.00274454793387
0.33608821944 0.000124340384738
0.332515694647 0.00150151330882
0.327623804573 0.00801822305411
0.325684404495 0.00998301062508
0.327746744184 0.00966128463225
0.328040522047 0.00762606396363
0.32607228931 0.00308929046326
0.335513444634 0.00518371095788
0.339892659881 0.00619004631186
0.340481217662 0.00165593123547
0.346870251458 0.00448107215216
0.33364662224 0.00899295160596
0.343302468395 0.0237682076747
0.345319577103 0.0561185675559
0.346737585737 0.0428583850105
0.344491311244 0.0248367742528
0.339102010803 0.00276746082924
0.339216477158 0.00204406165359
0.340723260502 0.00495717544307
0.345124719702 0.00936580678455
0.344941421934 0.0103197778129
0.352647943791 0.013857429698
0.346477022016 0.0107683918429
0.343780570895 0.00952642129533
0.343029506239 0.0133662038446
0.340411851235 0.0132063684606
0.337102050678 0.0127687492562
0.345172633666 0.0255662945684
0.341610106638 0.0254234707107
0.335323076923 0.0243954180923
0.336396013819 0.0249827926269
0.333463631284 0.0252241965692
0.330303722257 0.0280877430896
0.3252075143 0.0245293592404
0.328656024272 0.0325841973608
0.325175436803 0.0438587821172
0.320718378352 0.045526585426
0.318741616203 0.0278126230682
0.310547759167 0.0249649954731
0.302288177393 0.0204468924311
0.300199832399 0.0209532899631
0.298746438391 0.0278816272049
0.295820037865 0.0553851584032
0.292858678526 0.0394658905363
0.288786300779 0.0131126721366
0.285932877092 0.0171610626686
0.286198335824 0.0219325778452
0.285583668128 0.0219373878095
0.283640503278 0.0238962913911
0.279290151816 0.057275477354
0.271823965694 0.0603230023473
0.265245194277 0.0440323188703
0.261633784841 0.0377043242621
0.256820275007 0.0450677453128
0.251356211511 0.0449849044784
0.25276581522 0.0440470420284
0.247146632544 0.0322746793665
0.244400508848 0.0349748939572
0.23781251471 0.0263575779697
0.229501129877 0.0238649032535
0.226941490583 0.02294206201
0.215773972251 0.0335401663363
0.213584252098 0.0361240092011
0.203718265909 0.0340209506377
0.19462240565 0.0200785282905
0.188637460418 0.0268727063267
0.183114295448 0.026550264807
0.179950304367 0.0369854437194
0.175174214638 0.0250449911057
0.167891720248 0.0371388798531
0.164066909091 0.059842879457
0.159133569266 0.0394677737248
0.151428046339 0.035620453129
0.142866152101 0.0390665051925
0.133464921268 0.0250940569459
0.131679377795 0.0122905531269
0.135612310217 0.0267866770203
0.141205202904 0.0535584872985
0.138996314871 0.0666367346145
0.126230395093 0.0532644625874
0.115319849265 0.0444819926051
0.103757712637 0.0213012519725
0.0956047613615 0.0239717851342
0.0990465743036 0.0198934072278
0.0874900149204 0.0197669293684
0.0716162275677 0.00413198017465
0.0532853921451 0.0132773343869
0.00320344103897 0.0580681044805
0.0189355707537 0.0746526140273
0.0668387570472 0.129445212399
0.0347928041724 0.0850614794449
0.0110178036073 0.0635068902493
0.00102084767982 0.0608641093766
0.0109325340869 0.025555657144
0.0433831370276 0.00489672647503
0.0497660831013 0.0286020433811
0.0543939504838 0.0104631677432
0.0590451592144 0.0500033894818
0.0582415164706 0.0349902653707
0.0635034641603 0.015769795865
0.0703816531752 0.00246854586227
0.0733128930612 0.0117563062503
0.0797947455311 0.0203181143809
0.0834239869459 0.025855797471
0.0888529298543 0.00470540174622
0.093639282838 0.010903661854
0.0946270396835 0.00339631897515
0.0994715915859 0.00261647852091
0.0988792381515 0.0124845443713
0.0998475210967 0.00844747933313
0.101897347026 0.0124432404597
0.103023950181 0.0112447476941
0.107621597519 0.0145061021711
0.109481972361 0.0104723369061
0.114167503827 0.00542044679059
0.117634290901 0.00335364750527
0.119969834454 0.00391490414922
0.121302821531 0.0137993530044
0.121751787226 0.0140373048017
0.12131480009 0.0019468218184
0.12714511215 0.00368962937776
0.130908785285 0.0169977561783
0.131366607456 0.0190993020871
0.133655263595 0.0208599047283
0.13369861769 0.0187052413597
0.133328803787 0.011358328096
0.133873560304 0.0145867383468
0.133367529176 0.021329013009
0.132035588207 0.0157968967698
0.133544377704 0.0266806781907
0.134336179506 0.0232008179909
0.1352798185 0.0163406341573
0.132593882172 0.00823488753364
0.137896190645 0.0215089037356
0.138373654073 0.0232677543677
0.139672749852 0.0287932787801
0.135069336338 0.0277541295726
0.124729688697 0.0165757421474
0.123985093704 0.0158985268829
0.123169102519 0.0165383478381
0.129612347054 0.0238605985892
0.127599739074 0.0135808301352
0.121655675299 0.0109889843664
0.121211149343 0.0153974790339
0.121569087772 0.0111502319066
0.126908089134 0.0141330520392
0.13106530312 0.013754342361
0.128771504384 0.0106401307914
0.12801980158 0.00691644858278
0.124582239977 0.00249398447325
0.124091117833 0.00205506239696
0.124821800385 0.00481465829932
0.12571326556 0.00673621704831
0.125625103741 0.0062582670883
0.126712367045 0.0052058710628
0.127934547539 0.00538303531569
0.125968499101 0.0040909270975
0.128830377809 0.00832235660046
0.125065509057 0.00528464781147
0.121007961727 0.00316895976816
0.122742164768 0.00811380264635
0.119683297711 0.00653413280674
0.117196494596 0.00593566336646
0.11589896267 0.00509999712166
0.114608653148 0.00420878527949
0.111820762465 0.00170377718611
0.108584850536 0.00287490855736
0.107007765641 0.00604944551995
0.107319228315 0.00433178459575
0.104700391278 0.00411201848687
0.102167590934 0.00283518164382
0.0994948612801 0.00356229521219
0.0968323528021 0.00705493427716
0.0964576056049 0.00830549466289
0.101929229486 0.00310325921671
0.102299720747 0.000856676417243
0.0990638508069 0.00390588894272
0.0975767551768 0.00459235184565
0.0919035087072 0.0144976181454
0.0924202539035 0.0109322229339
0.0924577273042 0.0186069536696
0.305349956884 0.0885750962654
0.30493835222 0.0961793068722
0.296453017802 0.0851693846059
0.308302675064 0.0939843260117
0.306303590956 0.0914660377373
0.309324428658 0.0149841088843
0.325033674223 0.00230360489924
0.323333245409 0.00156416096103
0.327165672877 0.000471941754164
0.327016352486 0.00407315444208
0.325951354985 0.00250694514198
0.315153381387 0.00901981882085
0.320213974438 0.00500206411614
0.323229393799 0.00602755885227
0.325433558838 0.00288028818737
0.334917825004 0.000465698392245
0.333464637609 0.00735581076614
0.340211223584 0.000560385694041
0.343796890532 0.00360111918486
0.344133364076 0.00487932967587
0.346382341536 0.00803129440582
0.343318792694 0.00466018549019
0.334777751782 0.00312004840776
0.331441449233 0.00533153002623
0.326570727138 0.00870515978385
0.3255648 0.00161774185143
0.333478525314 0.00442875624853
0.334153474623 0.00141537658509
0.336281894221 0.00246061293009
0.343178993331 0.0059067794548
0.328680355473 0.00947167158449
0.340281393424 0.00208828149374
0.347406190468 0.0299175905884
0.345532929332 0.026253046299
0.352119060981 0.0303124325838
0.343561332686 0.00106040668908
0.343472562328 0.00489956111288
0.342868104217 0.00546319346495
0.34400830911 0.00656268531105
0.348421827323 0.0127352418597
0.347476311035 0.0102375209955
0.347309743093 0.0107578670042
0.344063556277 0.0106749152697
0.343216047353 0.0121575679679
0.34559706419 0.0171171825894
0.335960487465 0.0112904197843
0.344059107932 0.0240473525357
0.341651342152 0.0265640731621
0.336038443379 0.0249506017078
0.340461861237 0.028099105659
0.332421769117 0.0222937562441
0.327505892617 0.0243908363217
0.320053815594 0.0224138527062
0.318270753858 0.0255226246084
0.319897496982 0.0407339888476
0.315903482407 0.0432217696843
0.314584877276 0.0505939456739
0.310791025502 0.0283865127086
0.296341408205 0.0173739117955
0.299181541852 0.0242363403426
0.296779571844 0.0206945043144
0.293476267691 0.0402226306323
0.295214117547 0.0449584735272
0.288131495529 0.0397383229918
0.28952530327 0.0228589943159
0.287667524029 0.0223662599032
0.286575562319 0.0206553705642
0.284523695969 0.0162842053504
0.277475254806 0.0190070595502
0.270446094974 0.0604224866123
0.263312894769 0.0511466040721
0.258759374297 0.0408477137968
0.25241979467 0.0398358557419
0.247798361434 0.0413688616495
0.249034330429 0.0413651315715
0.242102640798 0.0319005509197
0.241388008014 0.0342759695481
0.238163386445 0.0302620508406
0.229914075716 0.0248487605718
0.229477164223 0.0294635447362
0.22008380294 0.03739992171
0.213408512176 0.0357024457539
0.206474850274 0.0339128357834
0.200437162645 0.0287183137129
0.19537126917 0.0329524388069
0.188888484088 0.0319642523492
0.183246984017 0.0272370363552
0.172579143245 0.0178596773325
0.164267079644 0.0286301263658
0.159368807339 0.0474160229382
0.156623518071 0.0411418115172
0.154034208093 0.0412939092022
0.149114809459 0.0417115926484
0.144288410171 0.0296017042248
0.141023158714 0.0211920351762
0.139742099565 0.0295640025751
0.145425040688 0.0515280673335
0.141343594825 0.061597195602
0.129957576547 0.0588044233911
0.125615162074 0.0520770729894
0.115164042477 0.0308089050253
0.110105838509 0.0323451261085
0.107905067012 0.0398224760605
0.0953418886252 0.0295212049298
0.0768101725297 0.00539224099867
0.0452398649281 0.0172116073076
0.0141236065768 0.0418546250361
0.0089370827163 0.0550844383554
0.0481184997696 0.108769539792
0.0402332817123 0.105745119226
0.0215885733562 0.073972424953
0.00536634990631 0.104154985667
0.0196857474011 0.0434149888331
0.0268565758649 0.017888780068
0.049501281349 0.0449406158103
0.0539964385018 0.0279756709021
0.0550910212131 0.0153485913362
0.0549353126802 0.0446476120007
0.0601399861704 0.0271841480447
0.0644537388395 0.0173330161269
0.0718893330471 0.00864202618737
0.0779180831345 0.0141387253144
0.083635190558 0.0342911493004
0.0904314610181 0.0188404808726
0.0929760030703 0.00660653209185
0.0990107680529 0.0145126886837
0.101367280419 0.00393940152816
0.100524574411 0.01372759515
0.100412540951 0.00482450252415
0.101580545717 0.0134010607237
0.103639208418 0.0193086815578
0.106165436617 0.0156833945322
0.107040952012 0.0171499006672
0.10591143168 0.0132344607245
0.111296 0.00668766378667
0.115921944759 0.00444160919349
0.118851423939 0.0120305931849
0.123189029679 0.0139242564018
0.122359448658 0.00128264345805
0.125695423332 0.0066529340526
0.129335008595 0.0158057641578
0.126638855781 0.0153205507931
0.126045746063 0.0268915831224
0.123058443637 0.0259156772126
0.122606723046 0.00289347367397
0.123831356584 0.00781609180305
0.126178448738 0.0166080475334
0.127511908597 0.0157930687951
0.129996842398 0.0273895181127
0.132396028453 0.0254463238865
0.130570613763 0.012309028193
0.130356532153 0.0106825048229
0.133131610665 0.0204298750202
0.132169454378 0.0210212031577
0.135214971847 0.0297139210319
0.127976931173 0.0211340614177
0.118683765664 0.0130615003843
0.121486469635 0.0146575890966
0.120148367845 0.0144880219665
0.127038419092 0.0182461019849
0.127258380778 0.0137740491787
0.119723326155 0.00377152682115
0.119683936515 0.0130789941913
0.123356277714 0.0129061513084
0.126800898456 0.0146750138675
0.133193827861 0.0188859381873
0.133412995481 0.0163601681874
0.129392 0.0103677304533
0.126050488138 0.00533341540419
0.121076856189 0.00121748755349
0.121676850241 0.00382022725652
0.122742947179 0.00490740016224
0.125712015507 0.00584444798712
0.129644218898 0.00785772803027
0.129273401221 0.00737475923414
0.127149249225 0.00416766892152
0.127654734941 0.00803349829143
0.124214255037 0.00692748217322
0.120631422403 0.00444801659186
0.122359258448 0.00701876280057
0.119489628046 0.00593309069055
0.118704485113 0.00646911273586
0.114814073533 0.00332264329456
0.115074559702 0.0039566567617
0.112806193318 0.00247010647503
0.110709165695 0.00140877057657
0.111395555075 0.00171026418879
0.111926287288 0.000850621076559
0.110491400781 0.00111956504673
0.106660342761 0.00431241781852
0.102152258911 0.00464754082056
0.0988396493936 0.00435444354348
0.0974797429541 0.00693342981388
0.102679986882 0.00138694530015
0.101850135791 0.00198206545519
0.0967018423914 0.00565023453553
0.0969349692996 0.00613929763885
0.0916719246854 0.013269263744
0.0939647000068 0.0108036873093
0.0946736814982 0.0137064936108
0.307199913558 0.101899635182
0.307044752305 0.100864834477
0.301490903147 0.0912030148893
0.312310076429 0.0990551182973
0.309183629973 0.089636372481
0.310152773829 0.0241918443777
0.321532400334 0.000408274052426
0.318885238344 0.00587166222367
0.323548038944 0.00292647694425
0.324394241813 0.00178424539324
0.327403171724 0.00286072288158
0.319637389379 0.00731319362305
0.325431057898 0.00289055264019
0.328900488038 0.00240267384428
0.329260459315 0.00161844341125
0.336406212791 0.00320307123306
0.330697612649 0.00751014644705
0.332534100136 0.008243933853
0.340680148321 0.000171752843965
0.345534086023 0.0112518031178
0.352417684211 0.00686354369123
0.354652899832 0.00750784120959
0.338672352805 0.0016098030474
0.327688101631 0.00706113992578
0.327449858034 0.00688118538547
0.322015835081 0.00931305991056
0.332099873688 0.00162142220477
0.333423061363 0.000725193269453
0.331825756514 0.000226527003706
0.339145762586 0.00257400459331
0.326692345492 0.0065964722718
0.337576837686 0.00117442847577
0.340894991367 0.000900292080387
0.347579143802 0.00831720572731
0.35943849712 0.0362726210949
0.353573072347 0.00883287096294
0.355780693858 0.0106649581272
0.347358901015 0.00765644518788
0.345455207208 0.00827422312311
0.349034672098 0.011585964184
0.344860231176 0.010211167734
0.348579106883 0.0125461251972
0.344315645052 0.00970008023482
0.345487532417 0.0128726467957
0.345641344063 0.0169697682802
0.339258671155 0.0214447835957
0.349006230549 0.0272669175858
0.344874623619 0.0319160134355
0.339876176669 0.0273357719016
0.338828956689 0.0270500119001
0.326513948247 0.0218520885375
0.319968139441 0.0225318953888
0.31557302677 0.0239572175205
0.315817919979 0.0340494526046
0.319531641491 0.0338606376192
0.318623781209 0.0439218766044
0.318071700835 0.0492194389228
0.312202180503 0.0458529497658
0.297102351801 0.0219996895312
0.297518068072 0.0217636746025
0.292978376242 0.0244590914825
0.287562757748 0.0228611191009
0.291560637045 0.0442837450549
0.290745197014 0.0403667821505
0.293694024946 0.036923123217
0.290494486633 0.0305613365762
0.293181668246 0.019141518748
0.28726352244 0.0179466012458
0.282594196986 0.0239252082757
0.278037264189 0.0286183806108
0.269949487955 0.0562048064926
0.262172639574 0.0524818008399
0.252538457961 0.0532729817357
0.247595379408 0.0507560098392
0.248733483421 0.0510491122697
0.248565339915 0.047834775455
0.246385463798 0.0408051397514
0.241345106049 0.0369682003688
0.233881203782 0.0381815193328
0.227843112231 0.0282299857486
0.216872642161 0.048754843487
0.211647695608 0.0467383820392
0.207908453017 0.0426943353745
0.206502423486 0.0331978675528
0.206378365376 0.0359787190725
0.200403827837 0.0723130955848
0.191727850823 0.0353281291813
0.180977582524 0.0311180248628
0.169734818247 0.0259177609632
0.161466876523 0.0385655744421
0.15983950571 0.0479479123147
0.15899116535 0.0562443017053
0.154979879824 0.05613288142
0.148046933708 0.0321958633478
0.145914911427 0.0318961991648
0.135786792559 0.0298611663112
0.138750131853 0.0387452071466
0.13941470905 0.0566688028693
0.130815117222 0.0618550933738
0.129943797243 0.0363368482856
0.12347875596 0.0427631832498
0.125126086438 0.0443571364655
0.123529063465 0.0514788195846
0.117234491243 0.0511819617935
0.0926468759438 0.0230452865273
0.0601284141957 0.00706100338628
0.0444831595756 0.00547295853754
0.0246805044581 0.0408631099634
0.00346632971615 0.0741836947595
0.0370557796005 0.0965105059614
0.0122130003639 0.0776904066866
0.00564762175398 0.0446141226115
0.0205158108292 0.0982971569541
0.0483876214293 0.0676801501695
0.0440468240342 0.0639924679604
0.0487663884043 0.0449481236607
0.0506097065025 0.0132867397717
0.0464914515373 0.00941152416022
0.050725285569 0.0325459453406
0.0563835591865 0.0238538813227
0.0647621320021 0.0171327984311
0.0724328172273 0.0143376650415
0.0803382714588 0.0768767256449
0.0881412515604 0.0579176673279
0.0908239661304 0.0465502406233
0.0957203787089 0.00460011753543
0.0974829003865 0.00940815974388
0.0945206749696 0.0904761882282
0.093807738529 0.00777250116127
0.0939594686452 0.00870697706142
0.100997413695 0.0168184279938
0.107341026412 0.00838391178161
0.110409068079 0.0186902403731
0.108300257339 0.0130630821672
0.111272048978 0.00934514345873
0.11442862679 0.0138720786877
0.11521047591 0.015505572138
0.122033565402 0.016726910272
0.121060991243 0.0143417764351
0.126767743767 0.0201714551242
0.131730345187 0.0228375591587
0.129071039055 0.0232309704565
0.126964727936 0.0191457732027
0.122345025533 0.017629036293
0.118427750537 0.0115391961417
0.120713833987 0.0143238611514
0.126673135953 0.0178128431783
0.127466460342 0.021766238464
0.133504542817 0.0328710467909
0.13483003229 0.029976911887
0.130172076791 0.023091020995
0.131919845773 0.0251773680031
0.129029590739 0.0215686670111
0.130432508409 0.0258593445493
0.133480323687 0.00831504727164
0.12818005327 0.0044651114811
0.123967989924 0.0250248600999
0.126756292257 0.0290802389044
0.12475408724 0.0192060307747
0.129901654366 0.022266573435
0.130004703081 0.0187290877852
0.124740575764 0.00788666281155
0.125034926062 0.0216633329913
0.124643266137 0.0174251837733
0.124686130895 0.0196466402593
0.131274999225 0.023339499447
0.129306809744 0.0174659168847
0.127172142679 0.0106960314598
0.125537240674 0.00694052294554
0.120320420227 0.00371912906737
0.120257024168 0.00331409089979
0.123288192866 0.00647885351658
0.125559436058 0.00851017815576
0.129738009603 0.0107629551552
0.127905716585 0.00787389588753
0.125120019876 0.00425863823712
0.126063865945 0.00513770679625
0.120519246993 0.00160547858897
0.121459771484 0.00576107437454
0.120116597667 0.00604871233594
0.116978232246 0.00409479229817
0.116993190718 0.00358591040103
0.113237895794 0.00283975512737
0.115129584899 0.00410625719268
0.114563147002 0.00301999685646
0.115036329112 0.00251791359095
0.116184215699 0.00229927046004
0.118469590913 0.00441241263791
0.117344503329 0.00322893661868
0.11220403634 0.000724558145552
0.106568815285 0.00355157836976
0.100139562692 0.00760548969966
0.100570456878 0.00698908871909
0.102968310699 0.00555353264983
0.102975345959 0.00444157931172
0.0996391672881 0.00516643510201
0.0980472921514 0.00325381641029
0.0934563147403 0.00965941507995
0.0955597557507 0.0153581109401
0.096759950402 0.0151133629049
0.314786323929 0.108566571896
0.312675518121 0.105968804669
0.302665360582 0.0939816963827
0.306980823978 0.0924977344334
0.310623960455 0.0953779536045
0.316043179467 0.10009053842
0.327871357967 0.0332479601811
0.32646751239 0.010816886181
0.326692044357 0.00143913801029
0.323605815639 0.00148475984958
0.324315731882 0.00663222434404
0.31691634701 0.0111146836606
0.323295465893 0.00669669896453
0.325741815198 0.00322387527098
0.325779997039 0.00506843624769
0.334880241374 0.00562575814116
0.333031744028 0.00390941332697
0.332190924188 0.00951971686848
0.339462425179 0.00168097422959
0.342370563379 0.00827349651391
0.346926395369 0.00824042462437
0.349182472861 0.00739369074868
0.336486862965 1.63761960669e-05
0.325792798992 0.00898208253755
0.321124496947 0.0129430092666
0.322836800871 0.00933538970483
0.325705435655 0.00276806437909
0.325292396507 0.00220535980747
0.330459361306 0.00158940159815
0.333169885102 0.000109647349575
0.328009350032 0.00433592186482
0.335697653971 0.00282834659686
0.335661693601 0.00022553788492
0.341406115507 0.00538321677116
0.352060920323 0.0103470507667
0.354480977578 0.00952208878572
0.358076890487 0.0110613354376
0.34811149521 0.00646216304429
0.349577336588 0.010080526955
0.350327763621 0.0116086373611
0.343227655018 0.00718421712992
0.345220516384 0.0116319599595
0.33951711762 0.00726233022599
0.338419120084 0.00661407653866
0.340008019057 0.0162461223317
0.338726516946 0.021903605742
0.34669520062 0.0250046636138
0.345556520773 0.0335820651147
0.340032060151 0.0283871641392
0.336500532311 0.0267394787895
0.327996695982 0.0236283248303
0.325366791848 0.0223836744939
0.321263017413 0.0264366379797
0.318117015724 0.0353684041899
0.318998901132 0.033119021631
0.312034785256 0.0316271968056
0.313028105107 0.0434079978071
0.312408778465 0.0491741169892
0.301580945085 0.0423669747014
0.299892397099 0.0279175749617
0.297135242467 0.0301569268715
0.290869033761 0.0246702289006
0.29012848701 0.0334880121988
0.29128538062 0.0249655179083
0.290439843669 0.0386568479112
0.289179863545 0.0397648556168
0.295009129465 0.0363885988891
0.288983276218 0.0192293721255
0.28421808428 0.0241873465284
0.281117771187 0.0288361214222
0.273684475272 0.046929099725
0.272311733986 0.0565958810465
0.263865417981 0.0597948513233
0.254241125769 0.0557297421588
0.253619696159 0.0579565430993
0.249104002844 0.0561897302683
0.248995286689 0.0459859901704
0.244582657889 0.0443055140968
0.231895744801 0.038696916778
0.224032169141 0.0251894870838
0.210226406098 0.0432918831536
0.205314081432 0.0391332479637
0.203377723353 0.0324577563954
0.204291390545 0.0362709067878
0.200956455295 0.0288903718954
0.198957095203 0.0657802407795
0.190843211483 0.0304036498449
0.179812583904 0.0232295245282
0.174908005515 0.0250506724161
0.165887758286 0.0399462216069
0.164565981652 0.0607423692576
0.164727691019 0.0672382996068
0.158079370008 0.0663642096509
0.150124671211 0.0359433439262
0.149582878136 0.0340099454939
0.138024964316 0.0248932021914
0.136374486659 0.0349682370956
0.137056354489 0.0493011764229
0.130281768733 0.04638917511
0.133484440546 0.0375417818188
0.129503952747 0.0437509384136
0.133767384024 0.0611177956024
0.130531809338 0.05548538189
0.125916422149 0.0571415581994
0.0995326009318 0.0334256567462
0.059431560184 0.0102005285947
0.00890283439979 0.0387199609523
0.00947863306291 0.0270551606171
0.000710660458421 0.0778033845741
0.03359555798 0.0961573241544
0.019814383623 0.0883525390342
0.00157765297475 0.0603845754367
0.0249246189487 0.0747733151501
0.0416829511541 0.0773532159678
0.0582817578568 0.0629718582606
0.0521395491413 0.0680389997929
0.0531400867575 0.00730693953339
0.0487243947729 0.0101980419282
0.0515474754351 0.0268534250165
0.0567960827257 0.0417464689766
0.0632077739939 0.0384719067808
0.0690585575731 0.0125278637866
0.0738132855832 0.0446662927948
0.0791462745713 0.0593309310027
0.0812259961557 0.0578619216138
0.0841747346017 0.0108434183652
0.0866208430402 0.00721899366666
0.0838198942504 0.0993938355189
0.0842887931514 0.00576099760755
0.0885470212605 0.00857722295714
0.097540501002 0.00937840874665
0.104968472201 0.00153540767899
0.109450298874 0.0206076053258
0.105785907263 0.0160830404797
0.10771489841 0.0134992728272
0.112808225208 0.0157412055368
0.114877207643 0.00999282068909
0.123439333124 0.0235790403706
0.122860856264 0.0233624479655
0.126708221697 0.028581798293
0.132744180013 0.0308900727409
0.12939869292 0.0336942467446
0.128632615778 0.0329165904054
0.12265519907 0.0264053336373
0.116911687779 0.0140607632876
0.118676084782 0.0153505049798
0.125536304351 0.016193850758
0.128166956913 0.0198162676905
0.133706919942 0.0229559022548
0.135456139998 0.0349140838813
0.127912485958 0.0225559123433
0.128072323073 0.0242288796432
0.125886919266 0.0204250852568
0.12840327574 0.0219138984613
0.131347772392 0.00987088577089
0.130575772813 0.00620788857447
0.134290077262 0.0323434898138
0.137377671678 0.0320275844834
0.137415806326 0.0257450910139
0.137573293375 0.0278838366014
0.135381045698 0.024762567621
0.131802049173 0.020139401296
0.130451740249 0.0261092870576
0.129930660737 0.0274406937877
0.12341665256 0.0206950376618
0.125951649526 0.0204892515098
0.123695645254 0.0132693580438
0.124432930511 0.0104286505323
0.12469656967 0.0104204018431
0.119350222978 0.0035070897978
0.121124808609 0.00593555383717
0.121945020619 0.00581123538269
0.127614941337 0.0106708712621
0.130455241545 0.0134173655086
0.130204225328 0.013516906278
0.127609907369 0.0113118434898
0.126991979845 0.0106062996799
0.122348317341 0.00597280724019
0.121527364697 0.0071774085719
0.117622462234 0.00349840704128
0.115817050344 0.00316127112332
0.11581135611 0.00302063272513
0.115522814306 0.0028565142276
0.119175250103 0.00788160319934
0.117825732245 0.00476011216342
0.118719654535 0.00424652613762
0.117533187418 0.00256380614804
0.120129059996 0.00307747334374
0.119209012729 0.00401112124944
0.114698163243 0.000197911047745
0.110941376017 0.00102103928282
0.106082779245 0.00546778747464
0.107401777069 0.00269944286405
0.106511677794 0.00491112811666
0.105233926905 0.00293982362322
0.100973202815 0.00555414026406
0.0999329100226 0.00371459116309
0.0974977323929 0.00955045864663
0.0988081764436 0.0209291928839
0.099535792713 0.0148198224992
0.316341126318 0.120768436434
0.311816710148 0.11524540735
0.302275972849 0.0845644809024
0.305275311323 0.0842289399727
0.310413634123 0.0866036184066
0.314777676022 0.0929461794486
0.32499382152 0.0368351096066
0.324005874228 0.0293434129926
0.318670138405 0.0057888944574
0.315688667064 0.00589128874241
0.318032957033 0.000415813165991
0.313141721494 0.00601472764113
0.323748059501 0.00683450695109
0.325500125517 0.000559549415971
0.327159488214 0.00406776208898
0.331182994159 0.0048324285852
0.33304034301 0.00316095048405
0.335104779069 0.00429663963143
0.338211575854 0.00144422906993
0.343701665777 0.00440555988995
0.347937759814 0.0128012297683
0.348160073057 0.0143656166787
0.335281512759 0.00185227319289
0.334435045656 0.00144941619917
0.328180968125 0.00709686794207
0.334065031714 0.000971068495158
0.3324464 0.00386668426667
0.327854051965 0.000898897340445
0.32395059715 0.00224615517649
0.324073082077 0.00592877018046
0.326669012213 0.00494322916724
0.329218582517 0.00302202433171
0.33239134393 7.94691811605e-05
0.341110268742 0.00729483500645
0.353470033637 0.0125584811994
0.353350776564 0.0126981020104
0.357739641369 0.0222965810263
0.342946299833 0.00447564991109
0.342086704354 0.00364356615207
0.346106498811 0.00604335719647
0.34117389255 0.00462956947901
0.347759259941 0.0147476934914
0.34390413034 0.0149331804625
0.338320930876 0.00948892934326
0.339941625003 0.0104597590652
0.3417843243 0.0208789422349
0.338586819831 0.0151042217808
0.340406860992 0.0182500365277
0.33250545175 0.0220786508725
0.329033820963 0.0198490849735
0.324516405418 0.0196386947269
0.3256119613 0.0200676829465
0.322960620936 0.0279017835564
0.31739891336 0.0357690523333
0.318074054018 0.0384168265528
0.310967783157 0.0373095374954
0.305058216014 0.0420492566632
0.304382555868 0.0436483791507
0.299248735585 0.0435684685353
0.295795871864 0.0391804989244
0.297839094721 0.029730220559
0.293754081342 0.0221854094259
0.292828584703 0.0224421067328
0.294136263629 0.0302858491092
0.293626127274 0.0223127038217
0.291030145198 0.039062071428
0.293452384406 0.0654769378837
0.286462164809 0.0559603953178
0.284135733082 0.0401863097342
0.279563165303 0.0373580026558
0.276289032491 0.0447522282375
0.271402524208 0.053448046985
0.258326551724 0.0516683843255
0.250659264637 0.0489456024888
0.247489392183 0.0395758978287
0.251000706575 0.0450691905496
0.254032114559 0.0417074587783
0.246929394921 0.0484663398229
0.238959176946 0.0540226762659
0.224689297711 0.0434721988576
0.209298197594 0.0373660528094
0.206663372544 0.038582030683
0.203120269182 0.0304201819681
0.20620262177 0.0304182179348
0.205150683062 0.0343840812284
0.203056541484 0.0531299551021
0.197738878014 0.0472547101953
0.183381390784 0.0223921535609
0.177912743077 0.0319881760492
0.168386703421 0.0410405941539
0.164844461416 0.0502257207727
0.167025903941 0.0424732985448
0.16171836107 0.0588284804453
0.154552462138 0.0422686921835
0.15299234881 0.0410547539391
0.140998772218 0.0307782432553
0.138355472454 0.0330261052904
0.135501309796 0.0494655909257
0.133978857256 0.0634440690589
0.139230877701 0.0615428957542
0.134915770988 0.0467497293078
0.13922915538 0.0565084620671
0.135995121693 0.0608456960167
0.126956843119 0.0571774424856
0.0984247674774 0.0336609116259
0.0644268878448 0.00899389821255
0.0298573166046 0.0154340361672
0.0233375296435 0.0170768583459
0.0129731468128 0.0240993612528
0.00794079908002 0.077595933658
0.0297959039432 0.0999595439748
0.000334779999237 0.0807751862684
0.016736731425 0.0826398106307
0.0336304467862 0.069390640124
0.0342418484438 0.0848488150609
0.0281667290134 0.0893346109444
0.0446846563916 0.0314881448262
0.0434923094159 0.0162597767832
0.0478061237533 0.0201236282117
0.0501505662346 0.0197766604133
0.0542099260448 0.0383423377725
0.0592188235294 0.0209147619991
0.0654612894701 0.0149393805606
0.0743907112337 0.0147981475085
0.0781804715865 0.0599730650437
0.0832446757105 0.061990666268
0.0843178161178 0.0200735620265
0.0817213993112 0.0768200840497
0.0823195080251 0.0298694784939
0.0871667092217 0.00792922031429
0.0942851811566 0.00244912835777
0.0997972407678 0.00146058252931
0.10619157626 0.0224712845323
0.102645660501 0.0161187469444
0.105592070612 0.0184512209203
0.112268827797 0.0188632340644
0.113956959613 0.0177788060927
0.121340777971 0.0231376207096
0.120292661932 0.00425925389402
0.121117656314 0.00271512086064
0.126917080638 0.0213534316457
0.125175715753 0.0172845688152
0.126683722117 0.0322095644817
0.121771649673 0.0248679474088
0.115414009503 0.00508730441662
0.119110077995 0.000248528766795
0.124761170217 0.0139819351006
0.130741686992 0.0207369380807
0.133794592689 0.0305622643003
0.13143800463 0.0255072819762
0.126949111473 0.0134465239862
0.126665041872 0.00933761436828
0.125811664159 0.0258428885563
0.133761769933 0.0274962202696
0.136923328412 0.03278449176
0.136986688713 0.0328105423885
0.14255463624 0.0164185749581
0.140132463867 0.0136527017086
0.141645292584 0.0299063864849
0.139079601021 0.0277062244899
0.135701934852 0.0293763130771
0.133937630131 0.0262688290896
0.133920575497 0.0244532244978
0.13477659599 0.0327363504969
0.12682611059 0.0235560581148
0.127557819628 0.0204544004125
0.124420779393 0.0124384168829
0.124905361757 0.0129824536613
0.126672056677 0.015704297537
0.122679700941 0.0102844675251
0.124322421343 0.00945136973236
0.126328459032 0.00990661139226
0.130104814366 0.01072429328
0.130604709413 0.0130298018289
0.12848523884 0.0120302066613
0.126410863917 0.010887460014
0.121761145649 0.00727036625749
0.117799376262 0.00279811021915
0.115937951606 0.000449313107202
0.113794698502 0.00151554397376
0.113978831942 0.0020824739083
0.116698010492 0.00124295170994
0.118382974934 0.00161985733267
0.121476547016 0.00663358948277
0.120671137957 0.00419448693117
0.123065514181 0.00493869929059
0.121059600649 0.00354038401988
0.123276344918 0.00118932549949
0.122220769281 0.0066033423202
0.116518787879 0.00251464740202
0.114959553824 0.00223976428995
0.109215185574 0.000246916332599
0.109370128389 0.00165776653721
0.107801610869 0.00201717952196
0.10462559307 0.00638844469846
0.102486931728 0.00878931407967
0.100556101481 0.00473233567042
0.0989665591309 0.00852083778627
0.101145784847 0.0217235360915
0.102266797983 0.0224063883607
0.319620853081 0.123654885734
0.308644618574 0.113665340149
0.296846441903 0.0785314998166
0.299081156018 0.0775308467663
0.304934934994 0.0794476281672
0.314327842298 0.0894926900867
0.321837512584 0.0583003483776
0.321162287811 0.0300851863858
0.317611840948 0.00474344160089
0.309135231557 0.0105424376214
0.317203941377 0.00101250260403
0.319643120484 0.006589326339
0.323349727055 0.00398244163108
0.329963458314 1.05211911264e-06
0.324799103978 0.00513965275547
0.326800851227 0.00578016275199
0.333335685331 0.00216782490789
0.333272172857 0.00403925657153
0.338002838089 0.0001355465441
0.340403762961 0.00161584975623
0.341216313909 0.00328449787947
0.335474526316 0.00434803257744
0.328396100287 0.00149666251535
0.328565690493 0.0054785745731
0.324482679589 0.0103046302775
0.330916166694 0.00521874032034
0.328087608158 0.00522931314438
0.323544377061 0.00553982895165
0.323973283086 0.00313912514646
0.324226080808 0.00566699507389
0.321887862661 0.00825837690147
0.323531835538 0.00731907468152
0.321377597948 0.00804730107379
0.331394957732 0.00144659772371
0.345403973862 0.00836533588459
0.348608016759 0.00978590477082
0.351830463239 0.0117644037698
0.339868991071 0.0015556717208
0.339588673301 0.000172279259383
0.349796180056 0.00843938652437
0.351442456715 0.0121522316666
0.358423272504 0.0237504460591
0.349119833024 0.0192501875869
0.33719671145 0.00952667291784
0.334049009277 0.00315733303756
0.340349540703 0.015487463567
0.344789631333 0.0196241107256
0.348469921568 0.0230171018499
0.34109115779 0.0234721246348
0.329503803671 0.0222301194825
0.323041512496 0.018221272187
0.324069504123 0.0205722857714
0.324135806229 0.0315245132448
0.324082377188 0.0400801855847
0.32226112103 0.0405635828126
0.319406380651 0.0407936500802
0.313745291372 0.0447094545738
0.306453950522 0.0398078394085
0.305337192596 0.0480046612878
0.29545294554 0.0438477923719
0.297990416324 0.048185332819
0.294717154503 0.022911727009
0.293232490757 0.0241214935305
0.295466575826 0.031452655878
0.292286378307 0.0164050147827
0.295580973317 0.0356012945662
0.298265711579 0.0696007447761
0.292421826701 0.0645835501597
0.291074001673 0.0648215266529
0.284324236322 0.0505340309261
0.281316756562 0.053433205864
0.277269896358 0.0584895156417
0.269000300969 0.0575465967105
0.257497933462 0.0526075776623
0.250614103105 0.033363066888
0.256198758589 0.0379533552406
0.253768786955 0.0436532507464
0.249509151335 0.0555449626955
0.245280241877 0.059794822534
0.229688765617 0.0487796893792
0.215232655647 0.0416393836089
0.210396396237 0.0394858088128
0.206476498388 0.0253238016525
0.20558053438 0.0256972362315
0.204942981992 0.0367596759538
0.203861354605 0.0439920323558
0.198741812433 0.034646956186
0.185206992662 0.0220843865131
0.182895937151 0.0382821951001
0.171462070283 0.0395667610354
0.163468735056 0.0366265915337
0.166071113337 0.0467906011108
0.159989922743 0.0226309029525
0.155617836618 0.0313330705896
0.154320235933 0.0589692130441
0.146761075908 0.0479750619372
0.141643641632 0.0382574421239
0.137860147776 0.0547148894989
0.13243514077 0.0601915053609
0.131522019104 0.0538505557687
0.126728975862 0.0420878298876
0.131141268217 0.0493068070624
0.140405966268 0.0654820255855
0.131634512235 0.0636817951167
0.108897848374 0.0440944665255
0.0748929544846 0.0299273100688
0.0320495890099 0.0159594094017
0.0207681246212 0.0174716513312
0.0112755467017 0.0167267193562
0.00619729680038 0.0615956376747
0.0202559675404 0.0893394594275
0.0112580113664 0.0901875275724
0.00912445665009 0.0846578362251
0.0248689236665 0.0672777966432
0.0297627582046 0.0881485935665
0.0359945310655 0.0831451395024
0.0272811428182 0.0928798369311
0.0439450997063 0.0134584886511
0.0433633332099 0.0079791083713
0.0444855638005 0.00232522153463
0.0483550756543 0.0389923744373
0.0540259297609 0.0327548301161
0.0625925757988 0.0330953255872
0.0678939737732 0.0293143970064
0.0727387654321 0.0649289542584
0.0746604462078 0.0713447874517
0.077902392414 0.0849985488145
0.0782401734138 0.0793184838765
0.0781332756222 0.0546711828834
0.0824526520469 0.0108492799531
0.090045802538 0.00709064653754
0.0979932071039 0.0117005400336
0.106019542447 0.0242004797876
0.104963321663 0.0210365256369
0.107698321165 0.00794269665632
0.111725315849 0.0188155420332
0.114144442928 0.0195431494284
0.117592987772 0.0203718553162
0.114648050133 0.000346937497768
0.116993538684 0.00571593540333
0.119770110517 0.0160645924994
0.121599307768 0.0136242210852
0.126657645467 0.0291022989331
0.124814908954 0.0313516642904
0.120730624623 0.0174052058961
0.125155263153 0.0171162167338
0.129091826124 0.024431404541
0.133800390764 0.021929398591
0.135964262722 0.0208193992809
0.134389565864 0.0206131450496
0.131989901868 0.0165002645638
0.130836822908 0.0141181560743
0.12897087709 0.0382556484042
0.136548345075 0.0339768212387
0.138795855915 0.0353728971355
0.1392861851 0.0374770004665
0.145901001266 0.0262610759097
0.142561253773 0.0192920248101
0.141811197467 0.0357338568793
0.139583619335 0.0296661561934
0.134749208065 0.0322112778779
0.135722574567 0.0320164883879
0.137908154255 0.0304517312929
0.138505155663 0.0297960934613
0.133086859648 0.0319204202555
0.132521411765 0.0276971530039
0.126273908644 0.0189896575104
0.125315811007 0.0130276193918
0.126583629921 0.0154476135703
0.123751804798 0.0125296061885
0.127441058391 0.0153392945502
0.12832911835 0.012602724606
0.131908527185 0.013418301292
0.129678308703 0.01007501963
0.128412534553 0.010977239435
0.128039663046 0.0118123570122
0.124747501764 0.00940142563883
0.121541735027 0.00576872051889
0.120942981696 0.00444508109994
0.118535808777 0.0019132984358
0.118041916734 0.00296080832805
0.120910691393 0.00606840184409
0.122700271325 0.00634491040603
0.12211572595 0.00179305883561
0.122354057204 0.0041551620933
0.122083834202 0.00332357066181
0.120006364896 0.00722589119535
0.122237011273 0.00330517011134
0.120925221437 0.00551746371353
0.118615750182 0.00449494251701
0.114472638527 0.00188680370558
0.109057663551 0.00204664352782
0.109618598877 0.00221600928586
0.107562626379 0.00223991948939
0.107526784376 0.0849529954276
0.107061813192 0.00423852360636
0.103318963576 0.00336758992015
0.10188546337 0.00769029061479
0.10355826767 0.0215003599675
0.103882409861 0.0217422026583
0.322498276486 0.124380930727
0.310517817204 0.115176834896
0.302610052504 0.0841767815551
0.298881401724 0.0789325351433
0.305328326239 0.0826338309101
0.317527708259 0.0928770787282
0.321087077564 0.0947725747064
0.319906693642 0.0302102796198
0.317688866639 0.000381919565679
0.313019281283 0.007089965702
0.32211933562 0.00213502911206
0.323857335088 0.00556707415396
0.320865802769 0.00551245683608
0.324858700645 0.00165883624474
0.320716313385 0.00440655162464
0.324916554722 0.00722650606504
0.336833914012 0.000765783984039
0.335471925066 0.000343575879344
0.334746145455 0.00113412307435
0.336064572201 0.000401181543901
0.334197894019 0.00408773896715
0.327617409348 0.00761912241947
0.32911341532 0.00258657279502
0.332449459145 0.00145362299053
0.334802680957 0.00402308145846
0.345955890726 0.00382653989654
0.337359562321 0.00272192176416
0.330694645372 0.00700762735082
0.321829588142 0.00903049826378
0.321506013454 0.00796536106223
0.319493878435 0.00979252336352
0.320446914367 0.00825712500088
0.322794193443 0.00558811058492
0.32914131048 0.00136160783231
0.33970241664 0.00590496705815
0.338332210238 0.00177262377175
0.338387975761 0.000918641560006
0.332732529165 0.00427776531488
0.336703557211 0.00256341691621
0.348495745273 0.0074216026093
0.353292780864 0.0108980782501
0.35747575296 0.0227911536248
0.348571420816 0.0244575512346
0.335980792278 0.0133159647143
0.332679383343 0.00440035252702
0.336735763516 0.0135549123405
0.340011599366 0.0139653822539
0.347232129845 0.0187892972108
0.343927716442 0.0232002680162
0.339169412067 0.0283373977898
0.334267899736 0.0291358299959
0.334463688848 0.0323111308822
0.32731244889 0.0306571998411
0.325723810302 0.0383738558192
0.327140276703 0.0392093426727
0.320905545278 0.0403249514875
0.31449964958 0.0380615760214
0.310420625246 0.0399740105044
0.307058502536 0.0431970423786
0.303992787896 0.0558380294756
0.310159194362 0.0660862280802
0.309334347821 0.0612232202451
0.303311170019 0.029494705307
0.300093072457 0.0225446078793
0.293463339793 0.00880530482881
0.29206229391 0.0304084821157
0.294798818536 0.0552045650686
0.284690008277 0.0596172733047
0.282464782401 0.0540528153416
0.277477522724 0.0514492353184
0.276184119699 0.0505496641356
0.278564634425 0.0606560568383
0.277108497549 0.0575717320984
0.261085426717 0.0526274238804
0.253887889193 0.0565232659023
0.254316083477 0.0599136183844
0.250071737658 0.0654722242172
0.249219338385 0.0591021921219
0.244644692742 0.0784218214281
0.232099280264 0.0712016625995
0.220809491614 0.0432718419395
0.215629683159 0.0462677472856
0.211097188816 0.033295827518
0.20977085821 0.0376052859848
0.206695751519 0.0418327492378
0.203395994617 0.0518110552682
0.200796972457 0.0317274609849
0.187502058004 0.0200744039737
0.182579682636 0.0374162880496
0.175514333564 0.037593250431
0.163095327103 0.0324107488897
0.163701013751 0.0417839264135
0.156837469359 0.0125594603759
0.155102229573 0.0256882492605
0.155824843232 0.0460578160712
0.15138206538 0.0460903889132
0.146465053087 0.0423452146463
0.139304946476 0.044593895426
0.134240160974 0.056730697398
0.130730669631 0.0667755372388
0.123932123946 0.0396060118053
0.124509668874 0.0421982001166
0.136961507353 0.0552215770375
0.122603112178 0.0467763543948
0.10811900541 0.0367807725857
0.0804608145056 0.0375823720243
0.0286313062724 0.0127067483141
0.0165967389912 0.0641234134345
0.00733281782556 0.0288827052173
0.0027935778038 0.0344664906562
0.00755856715152 0.072289287597
0.0314304163075 0.0993519241326
0.0025593573585 0.0946167088615
0.0181688650105 0.0759359685452
0.0278170742209 0.0751904679519
0.0364550016062 0.0859674217955
0.0351702127118 0.0853590626619
0.0430997555669 0.0739580225914
0.0436437730815 0.00849182712397
0.0382589247312 0.0141946595372
0.0426279903584 0.00438185636258
0.0450682448977 0.0228957240815
0.0535840975987 0.0403829043061
0.0631623826352 0.0284014467301
0.0711087097086 0.0293641737962
0.0770130117871 0.024453954756
0.0799448030284 0.0373715825861
0.0776405318005 0.0831278767261
0.0789723798765 0.0363954524546
0.0844964774623 0.0238698821055
0.0880786588133 0.0134017339348
0.0961938865256 0.0119298646037
0.102210203862 0.022629236735
0.102420253977 0.0215409473511
0.110369128808 0.0213552881992
0.115965482131 0.0258169209566
0.119747820556 0.0254599795594
0.121789409739 0.0224888269153
0.116755229635 0.0219274141702
0.118942425058 0.0249392368936
0.118637665516 0.0159686334312
0.118961200495 0.0149378610017
0.125640069844 0.0200404474315
0.122442766683 0.0235153939752
0.123042465337 0.0237969295007
0.130139196415 0.0281520913729
0.132083348796 0.0215889893875
0.137119868363 0.0269221782934
0.140403912469 0.0265340843464
0.138176702048 0.021887605182
0.137081234576 0.0189217938214
0.135813709838 0.0193802444265
0.134302847799 0.0453338621058
0.138517455738 0.0482655046809
0.138956426593 0.0212946186563
0.138528221199 0.0286999083121
0.140904630422 0.0235202340728
0.13828183033 0.0225269297883
0.138594919302 0.023544612137
0.139416813934 0.0244833363029
0.137524880615 0.0308477947242
0.139106298491 0.0322839169638
0.141450419637 0.0348977747477
0.140143884473 0.032415523886
0.135439926154 0.0275194787763
0.133463104667 0.0341011951322
0.12849466382 0.0263498932541
0.126755082404 0.0211959233868
0.128471056683 0.0197082219367
0.127066821203 0.0165865378346
0.128365500765 0.0157908255316
0.128261161056 0.0142779755368
0.130518844402 0.0121778351753
0.126474753396 0.00865925647865
0.127945142458 0.0102754413231
0.129203466089 0.0116719771149
0.126114452458 0.00927965745327
0.123908278838 0.00731764037205
0.119992852608 0.00275481415002
0.118703372173 0.00237158542783
0.117645511691 0.000981015053085
0.120193648026 0.00524294985773
0.124508012653 0.00889851092873
0.121717364175 0.00662042613238
0.119088745796 0.00143999713327
0.120531266072 0.0035268115602
0.120462156607 0.00649567610276
0.122588872948 0.00846040124834
0.120129240222 0.00531998412574
0.11654844213 0.00367644699401
0.110240100124 0.00161174484622
0.105026747537 0.00469886317934
0.10593116436 0.00069101954075
0.10560820781 0.00126014881277
0.107272623737 0.155147661326
0.105480964508 0.0061632908621
0.102951863375 0.00244955474223
0.102462656903 0.000320979082098
0.102597508127 0.0216188879307
0.10350471505 0.0234248735648


==> Data_Visualized/after.txt <==
1	0.0	1135.0	
2	0.01	566.0	
3	0.02	464.0	
4	0.03	284.0	
5	0.04	197.0	
6	0.05	127.0	
7	0.06	58.0	
8	0.07	41.0	
9	0.08	42.0	
10	0.09	38.0	
11	0.1	11.0	
12	0.11	9.0	
13	0.12	10.0	
14	0.13	4.0	
15	0.14	1.0	
16	0.15	3.0	
17	0.16	2.0	
18	0.17	4.0	
19	0.18	3.0	
20	0.19	1.0	
21	0.2	0.0	
22	0.21	0.0	
23	0.22	0.0	
24	0.23	0.0	
25	0.24	0.0	
26	0.25	0.0	
27	0.26	0.0	
28	0.27	0.0	
29	0.28	0.0	
30	0.29	0.0	
31	0.3	0.0	
32	0.31	0.0	
33	0.32	0.0	
34	0.33	0.0	
35	0.34	0.0	
36	0.35	0.0	
37	0.36	0.0	
38	0.37	0.0	
39	0.38	0.0	
40	0.39	0.0	
41	0.4	0.0	
42	0.41	0.0	
43	0.42	0.0	
44	0.43	0.0	
45	0.44	0.0	
46	0.45	0.0	
47	0.46	0.0	
48	0.47	0.0	
49	0.48	0.0	
50	0.49	0.0	
51	0.5	0.0	
52	0.51	0.0	
53	0.52	0.0	
54	0.53	0.0	
55	0.54	0.0	
56	0.55	0.0	
57	0.56	0.0	
58	0.57	0.0	
59	0.58	0.0	
60	0.59	0.0	
61	0.6	0.0	
62	0.61	0.0	
63	0.62	0.0	
64	0.63	0.0	
65	0.64	0.0	
66	0.65	0.0	
67	0.66	0.0	
68	0.67	0.0	
69	0.68	0.0	
70	0.69	0.0	
71	0.7	0.0	
72	0.71	0.0	
73	0.72	0.0	
74	0.73	0.0	
75	0.74	0.0	
76	0.75	0.0	
77	0.76	0.0	
78	0.77	0.0	
79	0.78	0.0	
80	0.79	0.0	
81	0.8	0.0	
82	0.81	0.0	
83	0.82	0.0	
84	0.83	0.0	
85	0.84	0.0	
86	0.85	0.0	
87	0.86	0.0	
88	0.87	0.0	
89	0.88	0.0	
90	0.89	0.0	
91	0.9	0.0	
92	0.91	0.0	
93	0.92	0.0	
94	0.93	0.0	
95	0.94	0.0	
96	0.95	0.0	
97	0.96	0.0	
98	0.97	0.0	
99	0.98	0.0	
100	0.99	0.0	


==> Data_Visualized/before.txt <==
1	0.0	35.0	
2	0.01	23.0	
3	0.02	30.0	
4	0.03	27.0	
5	0.04	57.0	
6	0.05	43.0	
7	0.06	35.0	
8	0.07	44.0	
9	0.08	40.0	
10	0.09	165.0	
11	0.1	206.0	
12	0.11	238.0	
13	0.12	377.0	
14	0.13	253.0	
15	0.14	51.0	
16	0.15	31.0	
17	0.16	28.0	
18	0.17	23.0	
19	0.18	20.0	
20	0.19	22.0	
21	0.2	40.0	
22	0.21	28.0	
23	0.22	21.0	
24	0.23	19.0	
25	0.24	45.0	
26	0.25	46.0	
27	0.26	20.0	
28	0.27	32.0	
29	0.28	37.0	
30	0.29	72.0	
31	0.3	88.0	
32	0.31	127.0	
33	0.32	187.0	
34	0.33	229.0	
35	0.34	193.0	
36	0.35	57.0	
37	0.36	11.0	
38	0.37	0.0	
39	0.38	0.0	
40	0.39	0.0	
41	0.4	0.0	
42	0.41	0.0	
43	0.42	0.0	
44	0.43	0.0	
45	0.44	0.0	
46	0.45	0.0	
47	0.46	0.0	
48	0.47	0.0	
49	0.48	0.0	
50	0.49	0.0	
51	0.5	0.0	
52	0.51	0.0	
53	0.52	0.0	
54	0.53	0.0	
55	0.54	0.0	
56	0.55	0.0	
57	0.56	0.0	
58	0.57	0.0	
59	0.58	0.0	
60	0.59	0.0	
61	0.6	0.0	
62	0.61	0.0	
63	0.62	0.0	
64	0.63	0.0	
65	0.64	0.0	
66	0.65	0.0	
67	0.66	0.0	
68	0.67	0.0	
69	0.68	0.0	
70	0.69	0.0	
71	0.7	0.0	
72	0.71	0.0	
73	0.72	0.0	
74	0.73	0.0	
75	0.74	0.0	
76	0.75	0.0	
77	0.76	0.0	
78	0.77	0.0	
79	0.78	0.0	
80	0.79	0.0	
81	0.8	0.0	
82	0.81	0.0	
83	0.82	0.0	
84	0.83	0.0	
85	0.84	0.0	
86	0.85	0.0	
87	0.86	0.0	
88	0.87	0.0	
89	0.88	0.0	
90	0.89	0.0	
91	0.9	0.0	
92	0.91	0.0	
93	0.92	0.0	
94	0.93	0.0	
95	0.94	0.0	
96	0.95	0.0	
97	0.96	0.0	
98	0.97	0.0	
99	0.98	0.0	
100	0.99	0.0	

